Asymptotic Preserving scheme for strongly anisotropic parabolic equations for arbitrary anisotropy direction

This paper deals with the numerical study of a strongly anisotropic heat equation. The use of standard schemes in this situation leads to poor results, due to the high anisotropy. Furthermore, the recently proposed Asymptotic-Preserving method [arXiv:1203.6739] allows to perform simulations regardless of the anisotropy strength but its application is limited to the case, where the anisotropy direction is given by a field with all field lines open. In this paper we introduce a new Asymptotic-Preserving method, which overcomes those limitations without any loss of precision or increase in the computational costs. The convergence of the method is shown to be independent of the anisotropy parameter $0 < \eps <1$, and this for fixed coarse Cartesian grids and for variable anisotropy directions. The context of this work are magnetically confined fusion plasmas.

==> fig/mi_d_40.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "ScalarGradient:0" "ScalarGradient:1" "ScalarGradient:2" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
1.00000e+00 4.83923e-17 -1.00000e+00 0.00000e+00 1.00000e+00 1.00000e-10 0.00000e+00 -1.00000e+00 -6.33431e-01 -1.43051e-04 0.00000e+00 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
9.91520e-01 4.84162e-17 -1.00000e+00 0.00000e+00 -7.17017e+02 1.00000e-10 0.00000e+00 -9.91520e-01 -1.06241e+00 -3.27826e-04 0.00000e+00 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
9.78922e-01 4.84880e-17 -1.00000e+00 0.00000e+00 -2.13959e+02 1.00000e-10 0.00000e+00 -9.78922e-01 -1.28866e+00 -3.99351e-04 0.00000e+00 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
9.67737e-01 4.86080e-17 -1.00000e+00 0.00000e+00 1.99626e+02 1.00000e-10 0.00000e+00 -9.67737e-01 -1.07873e+00 -3.45707e-04 0.00000e+00 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
9.56827e-01 4.87769e-17 -1.00000e+00 0.00000e+00 2.13409e+01 1.00000e-10 0.00000e+00 -9.56827e-01 -1.09982e+00 -3.51667e-04 0.00000e+00 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
9.45354e-01 4.89955e-17 -1.00000e+00 0.00000e+00 -5.99766e+01 1.00000e-10 0.00000e+00 -9.45354e-01 -1.15748e+00 -3.69549e-04 0.00000e+00 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
9.33935e-01 4.92649e-17 -1.00000e+00 0.00000e+00 7.61397e+00 1.00000e-10 0.00000e+00 -9.33935e-01 -1.13685e+00 -3.57628e-04 0.00000e+00 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
9.22672e-01 4.95865e-17 -1.00000e+00 0.00000e+00 1.62144e+01 1.00000e-10 0.00000e+00 -9.22672e-01 -1.12448e+00 -3.57628e-04 0.00000e+00 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
9.11354e-01 4.99619e-17 -1.00000e+00 0.00000e+00 -5.72659e+00 1.00000e-10 0.00000e+00 -9.11354e-01 -1.13387e+00 -3.69549e-04 0.00000e+00 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
8.99994e-01 5.03932e-17 -1.00000e+00 0.00000e+00 -3.74906e+00 1.00000e-10 0.00000e+00 -8.99994e-01 -1.13626e+00 -3.69549e-04 0.00000e+00 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
8.88653e-01 5.08827e-17 -1.00000e+00 0.00000e+00 2.47203e+00 1.00000e-10 0.00000e+00 -8.88653e-01 -1.13361e+00 -3.69549e-04 0.00000e+00 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
8.77314e-01 5.14330e-17 -1.00000e+00 0.00000e+00 7.02282e-01 1.00000e-10 0.00000e+00 -8.77314e-01 -1.13406e+00 -3.75509e-04 0.00000e+00 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
8.65962e-01 5.20472e-17 -1.00000e+00 0.00000e+00 -8.82455e-01 1.00000e-10 0.00000e+00 -8.65962e-01 -1.13549e+00 -3.81470e-04 0.00000e+00 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
8.54604e-01 5.27290e-17 -1.00000e+00 0.00000e+00 -7.44634e-02 1.00000e-10 0.00000e+00 -8.54604e-01 -1.13584e+00 -3.81470e-04 0.00000e+00 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
8.43244e-01 5.34824e-17 -1.00000e+00 0.00000e+00 2.95580e-01 1.00000e-10 0.00000e+00 -8.43244e-01 -1.13613e+00 -3.93391e-04 0.00000e+00 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
8.31878e-01 5.43119e-17 -1.00000e+00 0.00000e+00 -1.08939e-02 1.00000e-10 0.00000e+00 -8.31878e-01 -1.13679e+00 -4.05312e-04 0.00000e+00 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
8.20504e-01 5.52230e-17 -1.00000e+00 0.00000e+00 -9.76940e-02 1.00000e-10 0.00000e+00 -8.20504e-01 -1.13748e+00 -4.05312e-04 0.00000e+00 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
8.09125e-01 5.62216e-17 -1.00000e+00 0.00000e+00 1.74847e-02 1.00000e-10 0.00000e+00 -8.09125e-01 -1.13812e+00 -4.11272e-04 0.00000e+00 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
7.97738e-01 5.73146e-17 -1.00000e+00 0.00000e+00 5.68632e-02 1.00000e-10 0.00000e+00 -7.97738e-01 -1.13884e+00 -4.23193e-04 0.00000e+00 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
7.86344e-01 5.85098e-17 -1.00000e+00 0.00000e+00 -1.18488e-02 1.00000e-10 0.00000e+00 -7.86344e-01 -1.13963e+00 -4.29153e-04 0.00000e+00 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
7.74942e-01 5.98162e-17 -1.00000e+00 0.00000e+00 -7.81506e-02 1.00000e-10 0.00000e+00 -7.74942e-01 -1.14047e+00 -4.35114e-04 0.00000e+00 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
7.63530e-01 6.12441e-17 -1.00000e+00 0.00000e+00 3.36828e-02 1.00000e-10 0.00000e+00 -7.63530e-01 -1.14142e+00 -4.52995e-04 0.00000e+00 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
7.52107e-01 6.28053e-17 -1.00000e+00 0.00000e+00 2.03776e-01 1.00000e-10 0.00000e+00 -7.52107e-01 -1.14253e+00 -4.70877e-04 0.00000e+00 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
7.40673e-01 6.45135e-17 -1.00000e+00 0.00000e+00 -7.08956e-02 1.00000e-10 0.00000e+00 -7.40673e-01 -1.14364e+00 -4.82798e-04 0.00000e+00 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
7.29229e-01 6.63847e-17 -1.00000e+00 0.00000e+00 -5.46242e-01 1.00000e-10 0.00000e+00 -7.29229e-01 -1.14473e+00 -4.88758e-04 0.00000e+00 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
7.17771e-01 6.84371e-17 -1.00000e+00 0.00000e+00 9.99507e-02 1.00000e-10 0.00000e+00 -7.17771e-01 -1.14626e+00 -5.00679e-04 0.00000e+00 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
7.06292e-01 7.06925e-17 -1.00000e+00 0.00000e+00 1.46798e+00 1.00000e-10 0.00000e+00 -7.06292e-01 -1.14836e+00 -5.24521e-04 0.00000e+00 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
6.94795e-01 7.31763e-17 -1.00000e+00 0.00000e+00 2.07168e-01 1.00000e-10 0.00000e+00 -6.94795e-01 -1.15010e+00 -5.42402e-04 0.00000e+00 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.83288e-01 7.59186e-17 -1.00000e+00 0.00000e+00 -3.66505e+00 1.00000e-10 0.00000e+00 -6.83288e-01 -1.15088e+00 -5.60284e-04 0.00000e+00 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
6.71765e-01 7.89555e-17 -1.00000e+00 0.00000e+00 -2.20046e+00 1.00000e-10 0.00000e+00 -6.71765e-01 -1.15300e+00 -5.90086e-04 0.00000e+00 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
6.60192e-01 8.23300e-17 -1.00000e+00 0.00000e+00 7.88079e+00 1.00000e-10 0.00000e+00 -6.60192e-01 -1.15882e+00 -6.13928e-04 0.00000e+00 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
6.48560e-01 8.60947e-17 -1.00000e+00 0.00000e+00 1.01168e+01 1.00000e-10 0.00000e+00 -6.48560e-01 -1.16438e+00 -6.43730e-04 0.00000e+00 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
6.36928e-01 9.03135e-17 -1.00000e+00 0.00000e+00 -1.18942e+01 1.00000e-10 0.00000e+00 -6.36928e-01 -1.16243e+00 -6.73533e-04 0.00000e+00 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
6.25343e-01 9.50658e-17 -1.00000e+00 0.00000e+00 -3.26030e+01 1.00000e-10 0.00000e+00 -6.25343e-01 -1.15765e+00 -7.03335e-04 0.00000e+00 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
6.13690e-01 1.00451e-16 -1.00000e+00 0.00000e+00 3.79055e-01 1.00000e-10 0.00000e+00 -6.13690e-01 -1.16908e+00 -7.51019e-04 0.00000e+00 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
6.01757e-01 1.06594e-16 -1.00000e+00 0.00000e+00 7.38644e+01 1.00000e-10 0.00000e+00 -6.01757e-01 -1.20133e+00 -8.16584e-04 0.00000e+00 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
5.89588e-01 1.13656e-16 -1.00000e+00 0.00000e+00 7.12681e+01 1.00000e-10 0.00000e+00 -5.89588e-01 -1.21980e+00 -8.82149e-04 0.00000e+00 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.77624e-01 1.21850e-16 -1.00000e+00 0.00000e+00 -8.65318e+01 1.00000e-10 0.00000e+00 -5.77624e-01 -1.18675e+00 -9.17912e-04 0.00000e+00 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.66157e-01 1.31457e-16 -1.00000e+00 0.00000e+00 -2.56359e+02 1.00000e-10 0.00000e+00 -5.66157e-01 -1.13623e+00 -9.53674e-04 0.00000e+00 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
5.54555e-01 1.42861e-16 -1.00000e+00 0.00000e+00 -1.47756e+02 1.00000e-10 0.00000e+00 -5.54555e-01 -1.17501e+00 -1.07288e-03 0.00000e+00 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
5.41497e-01 1.56602e-16 -1.00000e+00 0.00000e+00 3.12236e+02 1.00000e-10 0.00000e+00 -5.41497e-01 -1.35186e+00 -1.34707e-03 0.00000e+00 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
5.26643e-01 1.73456e-16 -1.00000e+00 0.00000e+00 7.56818e+02 1.00000e-10 0.00000e+00 -5.26643e-01 -1.51944e+00 -1.66297e-03 0.00000e+00 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
5.12273e-01 1.94591e-16 -1.00000e+00 0.00000e+00 7.14467e+02 1.00000e-10 0.00000e+00 -5.12273e-01 -1.38980e+00 -1.68085e-03 0.00000e+00 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
5.02614e-01 2.21840e-16 -1.00000e+00 0.00000e+00 2.46029e+02 1.00000e-10 0.00000e+00 -5.02614e-01 -8.10164e-01 -1.10269e-03 0.00000e+00 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
4.99988e-01 2.58259e-16 -1.00000e+00 0.00000e+00 -1.39297e+00 1.00000e-10 0.00000e+00 -4.99988e-01 -1.08260e-01 -1.96695e-04 0.00000e+00 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
5.00041e-01 3.09351e-16 -1.00000e+00 0.00000e+00 2.75494e+00 1.00000e-10 0.00000e+00 -5.00041e-01 2.51055e-02 2.98023e-05 0.00000e+00 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
5.00000e-01 3.86117e-16 -1.00000e+00 0.00000e+00 -8.11881e-02 1.00000e-10 0.00000e+00 -5.00000e-01 -2.77161e-03 -5.96046e-06 0.00000e+00 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 5.14235e-16 -1.00000e+00 0.00000e+00 5.14127e-02 1.00000e-10 0.00000e+00 -5.00002e-01 4.17232e-04 0.00000e+00 0.00000e+00 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 7.70731e-16 -1.00000e+00 0.00000e+00 -2.79680e-03 1.00000e-10 0.00000e+00 -5.00002e-01 -2.38419e-05 0.00000e+00 0.00000e+00 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 1.54078e-15 -1.00000e+00 0.00000e+00 -2.10227e-04 1.00000e-10 0.00000e+00 -5.00002e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 1.52028e-11 1.00000e+00 0.00000e+00 -2.55795e-04 1.00000e-10 0.00000e+00 -5.00002e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
5.00002e-01 1.54047e-15 1.00000e+00 0.00000e+00 -2.73917e-04 1.00000e-10 0.00000e+00 -5.00002e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 7.70652e-16 1.00000e+00 0.00000e+00 2.39569e-03 1.00000e-10 0.00000e+00 -5.00002e-01 1.19209e-05 0.00000e+00 0.00000e+00 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
5.00001e-01 5.14200e-16 1.00000e+00 0.00000e+00 -5.16766e-02 1.00000e-10 0.00000e+00 -5.00001e-01 -1.07288e-04 0.00000e+00 0.00000e+00 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
5.00003e-01 3.86098e-16 1.00000e+00 0.00000e+00 8.09039e-02 1.00000e-10 0.00000e+00 -5.00003e-01 5.96047e-06 -5.96046e-06 0.00000e+00 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.99963e-01 3.09338e-16 1.00000e+00 0.00000e+00 -2.75415e+00 1.00000e-10 0.00000e+00 -4.99963e-01 -5.30779e-03 -1.49012e-05 0.00000e+00 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
5.00015e-01 2.58250e-16 1.00000e+00 0.00000e+00 1.38389e+00 1.00000e-10 0.00000e+00 -5.00015e-01 -1.47224e-02 0.00000e+00 0.00000e+00 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.97388e-01 2.21833e-16 1.00000e+00 0.00000e+00 -2.46123e+02 1.00000e-10 0.00000e+00 -4.97388e-01 -4.17360e-01 6.46710e-04 0.00000e+00 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.87727e-01 1.94586e-16 1.00000e+00 0.00000e+00 -7.14535e+02 1.00000e-10 0.00000e+00 -4.87727e-01 -1.12225e+00 1.47521e-03 0.00000e+00 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.73357e-01 1.73452e-16 1.00000e+00 0.00000e+00 -7.56765e+02 1.00000e-10 0.00000e+00 -4.73357e-01 -1.48422e+00 1.71959e-03 0.00000e+00 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.58504e-01 1.56599e-16 1.00000e+00 0.00000e+00 -3.12124e+02 1.00000e-10 0.00000e+00 -4.58504e-01 -1.45110e+00 1.50800e-03 0.00000e+00 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
4.45446e-01 1.42859e-16 1.00000e+00 0.00000e+00 1.47820e+02 1.00000e-10 0.00000e+00 -4.45446e-01 -1.25966e+00 1.19507e-03 0.00000e+00 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
4.33844e-01 1.31455e-16 1.00000e+00 0.00000e+00 2.56344e+02 1.00000e-10 0.00000e+00 -4.33844e-01 -1.14524e+00 9.98378e-04 0.00000e+00 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
4.22377e-01 1.21848e-16 1.00000e+00 0.00000e+00 8.64890e+01 1.00000e-10 0.00000e+00 -4.22377e-01 -1.15711e+00 9.35793e-04 0.00000e+00 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
4.10413e-01 1.13655e-16 1.00000e+00 0.00000e+00 -7.12849e+01 1.00000e-10 0.00000e+00 -4.10413e-01 -1.20604e+00 9.05991e-04 0.00000e+00 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.98244e-01 1.06592e-16 1.00000e+00 0.00000e+00 -7.38523e+01 1.00000e-10 0.00000e+00 -3.98244e-01 -1.21401e+00 8.52346e-04 0.00000e+00 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.86311e-01 1.00449e-16 1.00000e+00 0.00000e+00 -3.65512e-01 1.00000e-10 0.00000e+00 -3.86311e-01 -1.18526e+00 7.83801e-04 0.00000e+00 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.74657e-01 9.50646e-17 1.00000e+00 0.00000e+00 3.26028e+01 1.00000e-10 0.00000e+00 -3.74657e-01 -1.16158e+00 7.21216e-04 0.00000e+00 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.63073e-01 9.03125e-17 1.00000e+00 0.00000e+00 1.18879e+01 1.00000e-10 0.00000e+00 -3.63073e-01 -1.15924e+00 6.85453e-04 0.00000e+00 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.51441e-01 8.60937e-17 1.00000e+00 0.00000e+00 -1.01187e+01 1.00000e-10 0.00000e+00 -3.51441e-01 -1.16390e+00 6.55651e-04 0.00000e+00 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.39809e-01 8.23291e-17 1.00000e+00 0.00000e+00 -7.87847e+00 1.00000e-10 0.00000e+00 -3.39809e-01 -1.16205e+00 6.28829e-04 0.00000e+00 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
3.28236e-01 7.89547e-17 1.00000e+00 0.00000e+00 2.20188e+00 1.00000e-10 0.00000e+00 -3.28236e-01 -1.15575e+00 5.96046e-04 0.00000e+00 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
3.16713e-01 7.59179e-17 1.00000e+00 0.00000e+00 3.66416e+00 1.00000e-10 0.00000e+00 -3.16713e-01 -1.15166e+00 5.72205e-04 0.00000e+00 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
3.05206e-01 7.31756e-17 1.00000e+00 0.00000e+00 -2.08174e-01 1.00000e-10 0.00000e+00 -3.05206e-01 -1.15046e+00 5.54323e-04 0.00000e+00 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.93709e-01 7.06918e-17 1.00000e+00 0.00000e+00 -1.46786e+00 1.00000e-10 0.00000e+00 -2.93709e-01 -1.14932e+00 5.33462e-04 0.00000e+00 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.82230e-01 6.84365e-17 1.00000e+00 0.00000e+00 -9.94683e-02 1.00000e-10 0.00000e+00 -2.82230e-01 -1.14731e+00 5.12600e-04 0.00000e+00 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.70772e-01 6.63841e-17 1.00000e+00 0.00000e+00 5.46317e-01 1.00000e-10 0.00000e+00 -2.70772e-01 -1.14544e+00 4.97699e-04 0.00000e+00 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.59327e-01 6.45130e-17 1.00000e+00 0.00000e+00 7.07183e-02 1.00000e-10 0.00000e+00 -2.59327e-01 -1.14416e+00 4.82798e-04 0.00000e+00 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.47894e-01 6.28048e-17 1.00000e+00 0.00000e+00 -2.03888e-01 1.00000e-10 0.00000e+00 -2.47894e-01 -1.14309e+00 4.67896e-04 0.00000e+00 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.36471e-01 6.12436e-17 1.00000e+00 0.00000e+00 -3.37237e-02 1.00000e-10 0.00000e+00 -2.36471e-01 -1.14197e+00 4.55976e-04 0.00000e+00 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.25059e-01 5.98157e-17 1.00000e+00 0.00000e+00 7.81714e-02 1.00000e-10 0.00000e+00 -2.25059e-01 -1.14093e+00 4.45545e-04 0.00000e+00 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
2.13657e-01 5.85093e-17 1.00000e+00 0.00000e+00 1.20215e-02 1.00000e-10 0.00000e+00 -2.13657e-01 -1.14004e+00 4.35114e-04 0.00000e+00 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
2.02263e-01 5.73141e-17 1.00000e+00 0.00000e+00 -5.66470e-02 1.00000e-10 0.00000e+00 -2.02263e-01 -1.13923e+00 4.26173e-04 0.00000e+00 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.90876e-01 5.62212e-17 1.00000e+00 0.00000e+00 -1.74745e-02 1.00000e-10 0.00000e+00 -1.90876e-01 -1.13846e+00 4.17233e-04 0.00000e+00 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.79496e-01 5.52226e-17 1.00000e+00 0.00000e+00 9.76076e-02 1.00000e-10 0.00000e+00 -1.79496e-01 -1.13779e+00 4.09782e-04 0.00000e+00 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.68123e-01 5.43116e-17 1.00000e+00 0.00000e+00 1.10115e-02 1.00000e-10 0.00000e+00 -1.68123e-01 -1.13715e+00 4.03821e-04 0.00000e+00 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.56757e-01 5.34820e-17 1.00000e+00 0.00000e+00 -2.95473e-01 1.00000e-10 0.00000e+00 -1.56757e-01 -1.13645e+00 3.96371e-04 0.00000e+00 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.45397e-01 5.27286e-17 1.00000e+00 0.00000e+00 7.42288e-02 1.00000e-10 0.00000e+00 -1.45397e-01 -1.13594e+00 3.88920e-04 0.00000e+00 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.34039e-01 5.20469e-17 1.00000e+00 0.00000e+00 8.82512e-01 1.00000e-10 0.00000e+00 -1.34039e-01 -1.13568e+00 3.85940e-04 0.00000e+00 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.22687e-01 5.14326e-17 1.00000e+00 0.00000e+00 -7.01473e-01 1.00000e-10 0.00000e+00 -1.22687e-01 -1.13489e+00 3.79980e-04 0.00000e+00 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.11348e-01 5.08823e-17 1.00000e+00 0.00000e+00 -2.47257e+00 1.00000e-10 0.00000e+00 -1.11348e-01 -1.13371e+00 3.75509e-04 0.00000e+00 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
1.00007e-01 5.03929e-17 1.00000e+00 0.00000e+00 3.74715e+00 1.00000e-10 0.00000e+00 -1.00007e-01 -1.13462e+00 3.71784e-04 0.00000e+00 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.86474e-02 4.99616e-17 1.00000e+00 0.00000e+00 5.73023e+00 1.00000e-10 0.00000e+00 -8.86474e-02 -1.13569e+00 3.69549e-04 0.00000e+00 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
7.73291e-02 4.95862e-17 1.00000e+00 0.00000e+00 -1.62099e+01 1.00000e-10 0.00000e+00 -7.73291e-02 -1.12978e+00 3.64333e-04 0.00000e+00 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
6.60659e-02 4.92646e-17 1.00000e+00 0.00000e+00 -7.62851e+00 1.00000e-10 0.00000e+00 -6.60659e-02 -1.12817e+00 3.61353e-04 0.00000e+00 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
5.46466e-02 4.89952e-17 1.00000e+00 0.00000e+00 5.99726e+01 1.00000e-10 0.00000e+00 -5.46466e-02 -1.14702e+00 3.66569e-04 0.00000e+00 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
4.31738e-02 4.87766e-17 1.00000e+00 0.00000e+00 -2.12909e+01 1.00000e-10 0.00000e+00 -4.31738e-02 -1.13705e+00 3.59118e-04 0.00000e+00 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
3.22638e-02 4.86077e-17 1.00000e+00 0.00000e+00 -1.99653e+02 1.00000e-10 0.00000e+00 -3.22638e-02 -1.08216e+00 3.40492e-04 0.00000e+00 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
2.10789e-02 4.84876e-17 1.00000e+00 0.00000e+00 2.13823e+02 1.00000e-10 0.00000e+00 -2.10789e-02 -1.15831e+00 3.72157e-04 0.00000e+00 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
8.48127e-03 4.84159e-17 1.00000e+00 0.00000e+00 7.17341e+02 1.00000e-10 0.00000e+00 -8.48127e-03 -1.23087e+00 3.82587e-04 0.00000e+00 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_d_60.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "ScalarGradient:0" "ScalarGradient:1" "ScalarGradient:2" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
1.00000e+00 -9.92338e-17 -1.00000e+00 0.00000e+00 1.00000e+00 1.00000e-10 0.00000e+00 -1.00000e+00 -1.84417e-02 2.38419e-05 0.00000e+00 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
9.98017e-01 -9.92828e-17 -1.00000e+00 0.00000e+00 -2.52509e+02 1.00000e-10 0.00000e+00 -9.98017e-01 -3.78311e-01 1.43051e-04 0.00000e+00 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
9.87125e-01 -9.94300e-17 -1.00000e+00 0.00000e+00 -7.04981e+02 1.00000e-10 0.00000e+00 -9.87125e-01 -1.20690e+00 3.81470e-04 0.00000e+00 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
9.74669e-01 -9.96762e-17 -1.00000e+00 0.00000e+00 7.35885e+00 1.00000e-10 0.00000e+00 -9.74669e-01 -1.20494e+00 3.75509e-04 0.00000e+00 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
9.63859e-01 -1.00023e-16 -1.00000e+00 0.00000e+00 1.88720e+02 1.00000e-10 0.00000e+00 -9.63859e-01 -1.07176e+00 3.39746e-04 0.00000e+00 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
9.52796e-01 -1.00471e-16 -1.00000e+00 0.00000e+00 -3.67018e+01 1.00000e-10 0.00000e+00 -9.52796e-01 -1.12178e+00 3.57628e-04 0.00000e+00 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
9.41298e-01 -1.01023e-16 -1.00000e+00 0.00000e+00 -4.52754e+01 1.00000e-10 0.00000e+00 -9.41298e-01 -1.14842e+00 3.63588e-04 0.00000e+00 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
9.29993e-01 -1.01683e-16 -1.00000e+00 0.00000e+00 2.07710e+01 1.00000e-10 0.00000e+00 -9.29993e-01 -1.12590e+00 3.57628e-04 0.00000e+00 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
9.18785e-01 -1.02453e-16 -1.00000e+00 0.00000e+00 9.16773e+00 1.00000e-10 0.00000e+00 -9.18785e-01 -1.12197e+00 3.57628e-04 0.00000e+00 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
9.07506e-01 -1.03337e-16 -1.00000e+00 0.00000e+00 -8.10875e+00 1.00000e-10 0.00000e+00 -9.07506e-01 -1.12892e+00 3.69549e-04 0.00000e+00 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
8.96218e-01 -1.04341e-16 -1.00000e+00 0.00000e+00 -1.25570e+00 1.00000e-10 0.00000e+00 -8.96218e-01 -1.12809e+00 3.69549e-04 0.00000e+00 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
8.84960e-01 -1.05469e-16 -1.00000e+00 0.00000e+00 2.70008e+00 1.00000e-10 0.00000e+00 -8.84960e-01 -1.12547e+00 3.69549e-04 0.00000e+00 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
8.73706e-01 -1.06729e-16 -1.00000e+00 0.00000e+00 -6.63304e-02 1.00000e-10 0.00000e+00 -8.73706e-01 -1.12551e+00 3.75509e-04 0.00000e+00 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
8.62449e-01 -1.08127e-16 -1.00000e+00 0.00000e+00 -8.34092e-01 1.00000e-10 0.00000e+00 -8.62449e-01 -1.12558e+00 3.87430e-04 0.00000e+00 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
8.51199e-01 -1.09672e-16 -1.00000e+00 0.00000e+00 1.34339e-01 1.00000e-10 0.00000e+00 -8.51199e-01 -1.12479e+00 3.87430e-04 0.00000e+00 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
8.39957e-01 -1.11373e-16 -1.00000e+00 0.00000e+00 2.47369e-01 1.00000e-10 0.00000e+00 -8.39957e-01 -1.12409e+00 3.93391e-04 0.00000e+00 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
8.28720e-01 -1.13241e-16 -1.00000e+00 0.00000e+00 -7.44236e-02 1.00000e-10 0.00000e+00 -8.28720e-01 -1.12357e+00 3.93391e-04 0.00000e+00 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
8.17488e-01 -1.15289e-16 -1.00000e+00 0.00000e+00 -8.46760e-02 1.00000e-10 0.00000e+00 -8.17488e-01 -1.12295e+00 4.11272e-04 0.00000e+00 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
8.06265e-01 -1.17530e-16 -1.00000e+00 0.00000e+00 3.24184e-02 1.00000e-10 0.00000e+00 -8.06265e-01 -1.12221e+00 4.11272e-04 0.00000e+00 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
7.95048e-01 -1.19981e-16 -1.00000e+00 0.00000e+00 4.49701e-02 1.00000e-10 0.00000e+00 -7.95048e-01 -1.12144e+00 4.23193e-04 0.00000e+00 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
7.83840e-01 -1.22660e-16 -1.00000e+00 0.00000e+00 -3.30924e-02 1.00000e-10 0.00000e+00 -7.83840e-01 -1.12062e+00 4.29153e-04 0.00000e+00 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
7.72641e-01 -1.25588e-16 -1.00000e+00 0.00000e+00 -7.72816e-02 1.00000e-10 0.00000e+00 -7.72641e-01 -1.11970e+00 4.41074e-04 0.00000e+00 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
7.61451e-01 -1.28789e-16 -1.00000e+00 0.00000e+00 5.87520e-02 1.00000e-10 0.00000e+00 -7.61451e-01 -1.11873e+00 4.52995e-04 0.00000e+00 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
7.50271e-01 -1.32292e-16 -1.00000e+00 0.00000e+00 1.92776e-01 1.00000e-10 0.00000e+00 -7.50271e-01 -1.11768e+00 4.64916e-04 0.00000e+00 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
7.39104e-01 -1.36129e-16 -1.00000e+00 0.00000e+00 -1.26202e-01 1.00000e-10 0.00000e+00 -7.39104e-01 -1.11643e+00 4.82798e-04 0.00000e+00 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
7.27951e-01 -1.40338e-16 -1.00000e+00 0.00000e+00 -5.39203e-01 1.00000e-10 0.00000e+00 -7.27951e-01 -1.11494e+00 4.94719e-04 0.00000e+00 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
7.16812e-01 -1.44963e-16 -1.00000e+00 0.00000e+00 1.61686e-01 1.00000e-10 0.00000e+00 -7.16812e-01 -1.11356e+00 5.06639e-04 0.00000e+00 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
7.05685e-01 -1.50056e-16 -1.00000e+00 0.00000e+00 1.44089e+00 1.00000e-10 0.00000e+00 -7.05685e-01 -1.11230e+00 5.30481e-04 0.00000e+00 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.94576e-01 -1.55680e-16 -1.00000e+00 0.00000e+00 2.45626e-01 1.00000e-10 0.00000e+00 -6.94576e-01 -1.11026e+00 5.42402e-04 0.00000e+00 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
6.83498e-01 -1.61907e-16 -1.00000e+00 0.00000e+00 -3.43370e+00 1.00000e-10 0.00000e+00 -6.83498e-01 -1.10705e+00 5.60284e-04 0.00000e+00 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
6.72450e-01 -1.68827e-16 -1.00000e+00 0.00000e+00 -2.69335e+00 1.00000e-10 0.00000e+00 -6.72450e-01 -1.10436e+00 5.84126e-04 0.00000e+00 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
6.61411e-01 -1.76547e-16 -1.00000e+00 0.00000e+00 6.30805e+00 1.00000e-10 0.00000e+00 -6.61411e-01 -1.10390e+00 6.07967e-04 0.00000e+00 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
6.50375e-01 -1.85198e-16 -1.00000e+00 0.00000e+00 1.11578e+01 1.00000e-10 0.00000e+00 -6.50375e-01 -1.10288e+00 6.37770e-04 0.00000e+00 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
6.39394e-01 -1.94943e-16 -1.00000e+00 0.00000e+00 -4.81826e+00 1.00000e-10 0.00000e+00 -6.39394e-01 -1.09560e+00 6.73533e-04 0.00000e+00 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
6.28533e-01 -2.05985e-16 -1.00000e+00 0.00000e+00 -2.93349e+01 1.00000e-10 0.00000e+00 -6.28533e-01 -1.08334e+00 6.91414e-04 0.00000e+00 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
6.17754e-01 -2.18582e-16 -1.00000e+00 0.00000e+00 -1.93925e+01 1.00000e-10 0.00000e+00 -6.17754e-01 -1.07814e+00 7.33137e-04 0.00000e+00 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
6.06907e-01 -2.33065e-16 -1.00000e+00 0.00000e+00 4.09229e+01 1.00000e-10 0.00000e+00 -6.06907e-01 -1.08785e+00 7.92742e-04 0.00000e+00 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.95934e-01 -2.49867e-16 -1.00000e+00 0.00000e+00 8.88108e+01 1.00000e-10 0.00000e+00 -5.95934e-01 -1.09756e+00 8.52346e-04 0.00000e+00 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.85064e-01 -2.69567e-16 -1.00000e+00 0.00000e+00 3.05444e+01 1.00000e-10 0.00000e+00 -5.85064e-01 -1.07817e+00 9.00030e-04 0.00000e+00 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
5.74680e-01 -2.92954e-16 -1.00000e+00 0.00000e+00 -1.33972e+02 1.00000e-10 0.00000e+00 -5.74680e-01 -1.02344e+00 9.29832e-04 0.00000e+00 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
5.64879e-01 -3.21130e-16 -1.00000e+00 0.00000e+00 -2.58442e+02 1.00000e-10 0.00000e+00 -5.64879e-01 -9.71932e-01 9.59635e-04 0.00000e+00 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
5.55203e-01 -3.55691e-16 -1.00000e+00 0.00000e+00 -1.65575e+02 1.00000e-10 0.00000e+00 -5.55203e-01 -9.75932e-01 1.07288e-03 0.00000e+00 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
5.44981e-01 -3.99030e-16 -1.00000e+00 0.00000e+00 1.69795e+02 1.00000e-10 0.00000e+00 -5.44981e-01 -1.04045e+00 1.28746e-03 0.00000e+00 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
5.34057e-01 -4.54907e-16 -1.00000e+00 0.00000e+00 5.69374e+02 1.00000e-10 0.00000e+00 -5.34057e-01 -1.09895e+00 1.54376e-03 0.00000e+00 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
5.23210e-01 -5.29590e-16 -1.00000e+00 0.00000e+00 7.96650e+02 1.00000e-10 0.00000e+00 -5.23210e-01 -1.05982e+00 1.72257e-03 0.00000e+00 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
5.13813e-01 -6.34359e-16 -1.00000e+00 0.00000e+00 7.51126e+02 1.00000e-10 0.00000e+00 -5.13813e-01 -8.82435e-01 1.68085e-03 0.00000e+00 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
5.06992e-01 -7.91778e-16 -1.00000e+00 0.00000e+00 5.23936e+02 1.00000e-10 0.00000e+00 -5.06992e-01 -6.11335e-01 1.42455e-03 0.00000e+00 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
5.02953e-01 -1.05450e-15 -1.00000e+00 0.00000e+00 2.80089e+02 1.00000e-10 0.00000e+00 -5.02953e-01 -3.44425e-01 1.04308e-03 0.00000e+00 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
5.01008e-01 -1.58047e-15 -1.00000e+00 0.00000e+00 1.14063e+02 1.00000e-10 0.00000e+00 -5.01008e-01 -1.58590e-01 6.85453e-04 0.00000e+00 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
5.00214e-01 -3.15954e-15 -1.00000e+00 0.00000e+00 2.70989e+01 1.00000e-10 0.00000e+00 -5.00214e-01 -6.29962e-02 4.58956e-04 0.00000e+00 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
5.00002e-01 -3.11751e-11 1.00000e+00 0.00000e+00 2.00742e-03 1.00000e-10 0.00000e+00 -5.00002e-01 -1.18852e-02 2.38419e-04 0.00000e+00 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.99789e-01 -3.15890e-15 1.00000e+00 0.00000e+00 -2.71105e+01 1.00000e-10 0.00000e+00 -4.99789e-01 -3.04848e-02 -4.20213e-04 0.00000e+00 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.98995e-01 -1.58031e-15 1.00000e+00 0.00000e+00 -1.14088e+02 1.00000e-10 0.00000e+00 -4.98995e-01 -9.57102e-02 -5.57303e-04 0.00000e+00 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.97050e-01 -1.05443e-15 1.00000e+00 0.00000e+00 -2.80132e+02 1.00000e-10 0.00000e+00 -4.97050e-01 -2.30244e-01 -8.49366e-04 0.00000e+00 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.93010e-01 -7.91737e-16 1.00000e+00 0.00000e+00 -5.23989e+02 1.00000e-10 0.00000e+00 -4.93010e-01 -4.63203e-01 -1.24276e-03 0.00000e+00 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.86188e-01 -6.34333e-16 1.00000e+00 0.00000e+00 -7.51160e+02 1.00000e-10 0.00000e+00 -4.86188e-01 -7.52795e-01 -1.58548e-03 0.00000e+00 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.76791e-01 -5.29572e-16 1.00000e+00 0.00000e+00 -7.96632e+02 1.00000e-10 0.00000e+00 -4.76791e-01 -9.96965e-01 -1.73450e-03 0.00000e+00 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.65944e-01 -4.54894e-16 1.00000e+00 0.00000e+00 -5.69304e+02 1.00000e-10 0.00000e+00 -4.65944e-01 -1.10958e+00 -1.64807e-03 0.00000e+00 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.55020e-01 -3.99020e-16 1.00000e+00 0.00000e+00 -1.69712e+02 1.00000e-10 0.00000e+00 -4.55020e-01 -1.08598e+00 -1.41263e-03 0.00000e+00 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.44798e-01 -3.55683e-16 1.00000e+00 0.00000e+00 1.65622e+02 1.00000e-10 0.00000e+00 -4.44798e-01 -1.00401e+00 -1.16229e-03 0.00000e+00 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.35123e-01 -3.21123e-16 1.00000e+00 0.00000e+00 2.58435e+02 1.00000e-10 0.00000e+00 -4.35123e-01 -9.59330e-01 -1.00136e-03 0.00000e+00 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
4.25321e-01 -2.92948e-16 1.00000e+00 0.00000e+00 1.33936e+02 1.00000e-10 0.00000e+00 -4.25321e-01 -9.88393e-01 -9.41753e-04 0.00000e+00 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
4.14937e-01 -2.69563e-16 1.00000e+00 0.00000e+00 -3.05696e+01 1.00000e-10 0.00000e+00 -4.14937e-01 -1.05334e+00 -9.14931e-04 0.00000e+00 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
4.04067e-01 -2.49863e-16 1.00000e+00 0.00000e+00 -8.88096e+01 1.00000e-10 0.00000e+00 -4.04067e-01 -1.09595e+00 -8.82149e-04 0.00000e+00 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.93094e-01 -2.33062e-16 1.00000e+00 0.00000e+00 -4.09087e+01 1.00000e-10 0.00000e+00 -3.93094e-01 -1.09707e+00 -8.22544e-04 0.00000e+00 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.82247e-01 -2.18579e-16 1.00000e+00 0.00000e+00 1.94000e+01 1.00000e-10 0.00000e+00 -3.82247e-01 -1.08140e+00 -7.62939e-04 0.00000e+00 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.71469e-01 -2.05983e-16 1.00000e+00 0.00000e+00 2.93316e+01 1.00000e-10 0.00000e+00 -3.71469e-01 -1.07767e+00 -7.12276e-04 0.00000e+00 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.60608e-01 -1.94941e-16 1.00000e+00 0.00000e+00 4.81282e+00 1.00000e-10 0.00000e+00 -3.60608e-01 -1.08887e+00 -6.82473e-04 0.00000e+00 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.49626e-01 -1.85196e-16 1.00000e+00 0.00000e+00 -1.11587e+01 1.00000e-10 0.00000e+00 -3.49626e-01 -1.10063e+00 -6.52671e-04 0.00000e+00 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.38590e-01 -1.76545e-16 1.00000e+00 0.00000e+00 -6.30599e+00 1.00000e-10 0.00000e+00 -3.38590e-01 -1.10437e+00 -6.25849e-04 0.00000e+00 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.27551e-01 -1.68825e-16 1.00000e+00 0.00000e+00 2.69445e+00 1.00000e-10 0.00000e+00 -3.27551e-01 -1.10391e+00 -5.96046e-04 0.00000e+00 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
3.16503e-01 -1.61905e-16 1.00000e+00 0.00000e+00 3.43317e+00 1.00000e-10 0.00000e+00 -3.16503e-01 -1.10526e+00 -5.72205e-04 0.00000e+00 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
3.05425e-01 -1.55678e-16 1.00000e+00 0.00000e+00 -2.46182e-01 1.00000e-10 0.00000e+00 -3.05425e-01 -1.10870e+00 -5.48363e-04 0.00000e+00 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.94316e-01 -1.50055e-16 1.00000e+00 0.00000e+00 -1.44075e+00 1.00000e-10 0.00000e+00 -2.94316e-01 -1.11154e+00 -5.33462e-04 0.00000e+00 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.83189e-01 -1.44962e-16 1.00000e+00 0.00000e+00 -1.61410e-01 1.00000e-10 0.00000e+00 -2.83189e-01 -1.11301e+00 -5.15580e-04 0.00000e+00 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.72050e-01 -1.40337e-16 1.00000e+00 0.00000e+00 5.39198e-01 1.00000e-10 0.00000e+00 -2.72050e-01 -1.11419e+00 -4.97699e-04 0.00000e+00 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.60897e-01 -1.36128e-16 1.00000e+00 0.00000e+00 1.26091e-01 1.00000e-10 0.00000e+00 -2.60897e-01 -1.11567e+00 -4.85778e-04 0.00000e+00 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.49730e-01 -1.32291e-16 1.00000e+00 0.00000e+00 -1.92792e-01 1.00000e-10 0.00000e+00 -2.49730e-01 -1.11710e+00 -4.69387e-04 0.00000e+00 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.38550e-01 -1.28788e-16 1.00000e+00 0.00000e+00 -5.86923e-02 1.00000e-10 0.00000e+00 -2.38550e-01 -1.11824e+00 -4.58956e-04 0.00000e+00 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.27360e-01 -1.25587e-16 1.00000e+00 0.00000e+00 7.73444e-02 1.00000e-10 0.00000e+00 -2.27360e-01 -1.11922e+00 -4.48525e-04 0.00000e+00 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.16161e-01 -1.22659e-16 1.00000e+00 0.00000e+00 3.30672e-02 1.00000e-10 0.00000e+00 -2.16161e-01 -1.12016e+00 -4.36604e-04 0.00000e+00 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
2.04953e-01 -1.19980e-16 1.00000e+00 0.00000e+00 -4.51895e-02 1.00000e-10 0.00000e+00 -2.04953e-01 -1.12105e+00 -4.27663e-04 0.00000e+00 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.93736e-01 -1.17529e-16 1.00000e+00 0.00000e+00 -3.27169e-02 1.00000e-10 0.00000e+00 -1.93736e-01 -1.12183e+00 -4.18723e-04 0.00000e+00 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.82513e-01 -1.15288e-16 1.00000e+00 0.00000e+00 8.45662e-02 1.00000e-10 0.00000e+00 -1.82513e-01 -1.12258e+00 -4.11272e-04 0.00000e+00 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.71281e-01 -1.13240e-16 1.00000e+00 0.00000e+00 7.45411e-02 1.00000e-10 0.00000e+00 -1.71281e-01 -1.12328e+00 -4.03821e-04 0.00000e+00 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.60044e-01 -1.11372e-16 1.00000e+00 0.00000e+00 -2.47265e-01 1.00000e-10 0.00000e+00 -1.60044e-01 -1.12383e+00 -3.97861e-04 0.00000e+00 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.48802e-01 -1.09671e-16 1.00000e+00 0.00000e+00 -1.34562e-01 1.00000e-10 0.00000e+00 -1.48802e-01 -1.12437e+00 -3.91901e-04 0.00000e+00 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.37552e-01 -1.08126e-16 1.00000e+00 0.00000e+00 8.33970e-01 1.00000e-10 0.00000e+00 -1.37552e-01 -1.12522e+00 -3.85940e-04 0.00000e+00 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.26295e-01 -1.06728e-16 1.00000e+00 0.00000e+00 6.71363e-02 1.00000e-10 0.00000e+00 -1.26295e-01 -1.12577e+00 -3.81470e-04 0.00000e+00 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.15041e-01 -1.05468e-16 1.00000e+00 0.00000e+00 -2.69997e+00 1.00000e-10 0.00000e+00 -1.15041e-01 -1.12531e+00 -3.76254e-04 0.00000e+00 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.03783e-01 -1.04340e-16 1.00000e+00 0.00000e+00 1.25335e+00 1.00000e-10 0.00000e+00 -1.03783e-01 -1.12616e+00 -3.72529e-04 0.00000e+00 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
9.24951e-02 -1.03336e-16 1.00000e+00 0.00000e+00 8.11014e+00 1.00000e-10 0.00000e+00 -9.24951e-02 -1.12950e+00 -3.70294e-04 0.00000e+00 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.12159e-02 -1.02452e-16 1.00000e+00 0.00000e+00 -9.16071e+00 1.00000e-10 0.00000e+00 -8.12159e-02 -1.12693e+00 -3.65824e-04 0.00000e+00 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
7.00081e-02 -1.01682e-16 1.00000e+00 0.00000e+00 -2.07799e+01 1.00000e-10 0.00000e+00 -7.00081e-02 -1.11959e+00 -3.61353e-04 0.00000e+00 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
5.87030e-02 -1.01023e-16 1.00000e+00 0.00000e+00 4.52590e+01 1.00000e-10 0.00000e+00 -5.87030e-02 -1.13512e+00 -3.64333e-04 0.00000e+00 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
4.72055e-02 -1.00470e-16 1.00000e+00 0.00000e+00 3.67423e+01 1.00000e-10 0.00000e+00 -4.72055e-02 -1.15109e+00 -3.65451e-04 0.00000e+00 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
3.61414e-02 -1.00022e-16 1.00000e+00 0.00000e+00 -1.88699e+02 1.00000e-10 0.00000e+00 -3.61414e-02 -1.09102e+00 -3.45707e-04 0.00000e+00 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
2.53316e-02 -9.96756e-17 1.00000e+00 0.00000e+00 -7.51281e+00 1.00000e-10 0.00000e+00 -2.53316e-02 -1.09021e+00 -3.47942e-04 0.00000e+00 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
1.28767e-02 -9.94294e-17 1.00000e+00 0.00000e+00 7.05070e+02 1.00000e-10 0.00000e+00 -1.28767e-02 -1.28606e+00 -4.01586e-04 0.00000e+00 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
1.98356e-03 -9.92822e-17 1.00000e+00 0.00000e+00 2.53349e+02 1.00000e-10 0.00000e+00 -1.98356e-03 -9.71740e-01 -2.88640e-04 0.00000e+00 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_d_i.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "ScalarGradient:0" "ScalarGradient:1" "ScalarGradient:2" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
1.00000e+00 0.00000e+00 -1.00000e+00 0.00000e+00 1.00000e+00 1.00000e-10 0.00000e+00 -1.00000e+00 -6.61988e-01 -1.49012e-04 0.00000e+00 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
9.91153e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -7.76187e+02 1.00000e-10 0.00000e+00 -9.91153e-01 -1.10726e+00 -3.39746e-04 0.00000e+00 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
9.78185e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.38040e+02 1.00000e-10 0.00000e+00 -9.78185e-01 -1.32171e+00 -4.05312e-04 0.00000e+00 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
9.66997e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.28690e+02 1.00000e-10 0.00000e+00 -9.66997e-01 -1.07115e+00 -3.39746e-04 0.00000e+00 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
9.56159e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.53982e+01 1.00000e-10 0.00000e+00 -9.56159e-01 -1.09352e+00 -3.45707e-04 0.00000e+00 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
9.44676e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -6.88556e+01 1.00000e-10 0.00000e+00 -9.44676e-01 -1.16017e+00 -3.63588e-04 0.00000e+00 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
9.33250e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.41427e+00 1.00000e-10 0.00000e+00 -9.33250e-01 -1.13681e+00 -3.63588e-04 0.00000e+00 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
9.22004e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.86954e+01 1.00000e-10 0.00000e+00 -9.22004e-01 -1.12241e+00 -3.63588e-04 0.00000e+00 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
9.10697e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -6.48163e+00 1.00000e-10 0.00000e+00 -9.10697e-01 -1.13305e+00 -3.69549e-04 0.00000e+00 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
8.99342e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -4.34439e+00 1.00000e-10 0.00000e+00 -8.99342e-01 -1.13578e+00 -3.69549e-04 0.00000e+00 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
8.88009e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.81719e+00 1.00000e-10 0.00000e+00 -8.88009e-01 -1.13270e+00 -3.75509e-04 0.00000e+00 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
8.76680e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.21719e-01 1.00000e-10 0.00000e+00 -8.76680e-01 -1.13313e+00 -3.81470e-04 0.00000e+00 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
8.65336e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.00980e+00 1.00000e-10 0.00000e+00 -8.65336e-01 -1.13469e+00 -3.81470e-04 0.00000e+00 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
8.53987e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -9.13108e-02 1.00000e-10 0.00000e+00 -8.53987e-01 -1.13503e+00 -3.87430e-04 0.00000e+00 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
8.42635e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.38201e-01 1.00000e-10 0.00000e+00 -8.42635e-01 -1.13527e+00 -3.93391e-04 0.00000e+00 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
8.31277e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.12179e-02 1.00000e-10 0.00000e+00 -8.31277e-01 -1.13595e+00 -4.05312e-04 0.00000e+00 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
8.19912e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.11368e-01 1.00000e-10 0.00000e+00 -8.19912e-01 -1.13665e+00 -4.05312e-04 0.00000e+00 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
8.08541e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.89326e-02 1.00000e-10 0.00000e+00 -8.08541e-01 -1.13728e+00 -4.11272e-04 0.00000e+00 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
7.97163e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.10604e-02 1.00000e-10 0.00000e+00 -7.97163e-01 -1.13800e+00 -4.17233e-04 0.00000e+00 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
7.85777e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.28219e-02 1.00000e-10 0.00000e+00 -7.85777e-01 -1.13879e+00 -4.23193e-04 0.00000e+00 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
7.74383e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -7.95553e-02 1.00000e-10 0.00000e+00 -7.74383e-01 -1.13963e+00 -4.41074e-04 0.00000e+00 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
7.62979e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.41657e-02 1.00000e-10 0.00000e+00 -7.62979e-01 -1.14058e+00 -4.52995e-04 0.00000e+00 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
7.51565e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.04374e-01 1.00000e-10 0.00000e+00 -7.51565e-01 -1.14169e+00 -4.64916e-04 0.00000e+00 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
7.40140e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -7.08197e-02 1.00000e-10 0.00000e+00 -7.40140e-01 -1.14280e+00 -4.76837e-04 0.00000e+00 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
7.28704e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -5.46182e-01 1.00000e-10 0.00000e+00 -7.28704e-01 -1.14389e+00 -4.94719e-04 0.00000e+00 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
7.17254e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.96427e-02 1.00000e-10 0.00000e+00 -7.17254e-01 -1.14541e+00 -5.00679e-04 0.00000e+00 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
7.05784e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.46725e+00 1.00000e-10 0.00000e+00 -7.05784e-01 -1.14752e+00 -5.30481e-04 0.00000e+00 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
6.94295e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.07895e-01 1.00000e-10 0.00000e+00 -6.94295e-01 -1.14927e+00 -5.42402e-04 0.00000e+00 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.82797e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.66184e+00 1.00000e-10 0.00000e+00 -6.82797e-01 -1.15004e+00 -5.66244e-04 0.00000e+00 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
6.71282e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.19892e+00 1.00000e-10 0.00000e+00 -6.71282e-01 -1.15216e+00 -5.84126e-04 0.00000e+00 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
6.59717e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.87534e+00 1.00000e-10 0.00000e+00 -6.59717e-01 -1.15797e+00 -6.13928e-04 0.00000e+00 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
6.48093e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.01102e+01 1.00000e-10 0.00000e+00 -6.48093e-01 -1.16354e+00 -6.37770e-04 0.00000e+00 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
6.36470e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.18860e+01 1.00000e-10 0.00000e+00 -6.36470e-01 -1.16159e+00 -6.67572e-04 0.00000e+00 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
6.24894e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.25815e+01 1.00000e-10 0.00000e+00 -6.24894e-01 -1.15683e+00 -7.03335e-04 0.00000e+00 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
6.13249e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.77930e-01 1.00000e-10 0.00000e+00 -6.13249e-01 -1.16825e+00 -7.51019e-04 0.00000e+00 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
6.01324e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.38151e+01 1.00000e-10 0.00000e+00 -6.01324e-01 -1.20047e+00 -8.16584e-04 0.00000e+00 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
5.89163e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.12222e+01 1.00000e-10 0.00000e+00 -5.89163e-01 -1.21894e+00 -8.82149e-04 0.00000e+00 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.77208e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -8.64723e+01 1.00000e-10 0.00000e+00 -5.77208e-01 -1.18592e+00 -9.23872e-04 0.00000e+00 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.65749e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.56190e+02 1.00000e-10 0.00000e+00 -5.65749e-01 -1.13544e+00 -9.47714e-04 0.00000e+00 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
5.54156e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.47662e+02 1.00000e-10 0.00000e+00 -5.54156e-01 -1.17419e+00 -1.06692e-03 0.00000e+00 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
5.41106e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.12025e+02 1.00000e-10 0.00000e+00 -5.41106e-01 -1.35092e+00 -1.35303e-03 0.00000e+00 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
5.26263e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.56317e+02 1.00000e-10 0.00000e+00 -5.26263e-01 -1.51839e+00 -1.65701e-03 0.00000e+00 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
5.11903e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.13997e+02 1.00000e-10 0.00000e+00 -5.11903e-01 -1.38886e+00 -1.68085e-03 0.00000e+00 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
5.02250e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.45869e+02 1.00000e-10 0.00000e+00 -5.02250e-01 -8.09609e-01 -1.09673e-03 0.00000e+00 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
4.99626e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.39204e+00 1.00000e-10 0.00000e+00 -4.99626e-01 -1.08188e-01 -1.96695e-04 0.00000e+00 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
4.99678e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.75305e+00 1.00000e-10 0.00000e+00 -4.99678e-01 2.50876e-02 2.98023e-05 0.00000e+00 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
4.99638e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -8.11904e-02 1.00000e-10 0.00000e+00 -4.99638e-01 -2.76565e-03 -5.96046e-06 0.00000e+00 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
4.99640e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.13608e-02 1.00000e-10 0.00000e+00 -4.99640e-01 4.17232e-04 0.00000e+00 0.00000e+00 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.77607e-03 1.00000e-10 0.00000e+00 -4.99639e-01 -2.38419e-05 0.00000e+00 0.00000e+00 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.67198e-04 1.00000e-10 0.00000e+00 -4.99639e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.04638e-04 1.00000e-10 0.00000e+00 -4.99639e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.30850e-04 1.00000e-10 0.00000e+00 -4.99639e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.41301e-03 1.00000e-10 0.00000e+00 -4.99639e-01 0.00000e+00 0.00000e+00 0.00000e+00 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.99639e-01 0.00000e+00 1.00000e+00 0.00000e+00 -5.16609e-02 1.00000e-10 0.00000e+00 -4.99639e-01 -1.04308e-04 -2.98023e-06 0.00000e+00 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.99641e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.07924e-02 1.00000e-10 0.00000e+00 -4.99641e-01 0.00000e+00 -5.96046e-06 0.00000e+00 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.99600e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.75241e+00 1.00000e-10 0.00000e+00 -4.99600e-01 -5.30779e-03 -1.49012e-05 0.00000e+00 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.99652e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.38290e+00 1.00000e-10 0.00000e+00 -4.99652e-01 -1.47164e-02 0.00000e+00 0.00000e+00 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.97028e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.45962e+02 1.00000e-10 0.00000e+00 -4.97028e-01 -4.17077e-01 6.43730e-04 0.00000e+00 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.87373e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.14064e+02 1.00000e-10 0.00000e+00 -4.87373e-01 -1.12149e+00 1.47521e-03 0.00000e+00 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.73013e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.56263e+02 1.00000e-10 0.00000e+00 -4.73013e-01 -1.48321e+00 1.71661e-03 0.00000e+00 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.58170e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.11913e+02 1.00000e-10 0.00000e+00 -4.58170e-01 -1.45010e+00 1.50800e-03 0.00000e+00 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
4.45121e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.47726e+02 1.00000e-10 0.00000e+00 -4.45121e-01 -1.25879e+00 1.18911e-03 0.00000e+00 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
4.33527e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.56174e+02 1.00000e-10 0.00000e+00 -4.33527e-01 -1.14443e+00 9.95398e-04 0.00000e+00 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
4.22068e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.64290e+01 1.00000e-10 0.00000e+00 -4.22068e-01 -1.15630e+00 9.35793e-04 0.00000e+00 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
4.10113e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.12393e+01 1.00000e-10 0.00000e+00 -4.10113e-01 -1.20519e+00 9.03010e-04 0.00000e+00 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.97952e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.38030e+01 1.00000e-10 0.00000e+00 -3.97952e-01 -1.21315e+00 8.49366e-04 0.00000e+00 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.86028e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.64412e-01 1.00000e-10 0.00000e+00 -3.86028e-01 -1.18442e+00 7.80821e-04 0.00000e+00 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.74382e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.25813e+01 1.00000e-10 0.00000e+00 -3.74382e-01 -1.16075e+00 7.24196e-04 0.00000e+00 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.62806e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.18796e+01 1.00000e-10 0.00000e+00 -3.62806e-01 -1.15841e+00 6.91414e-04 0.00000e+00 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.51183e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.01122e+01 1.00000e-10 0.00000e+00 -3.51183e-01 -1.16306e+00 6.58631e-04 0.00000e+00 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.39559e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.87320e+00 1.00000e-10 0.00000e+00 -3.39559e-01 -1.16121e+00 6.25849e-04 0.00000e+00 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
3.27994e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.20049e+00 1.00000e-10 0.00000e+00 -3.27994e-01 -1.15492e+00 5.96046e-04 0.00000e+00 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
3.16480e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.66168e+00 1.00000e-10 0.00000e+00 -3.16480e-01 -1.15082e+00 5.72205e-04 0.00000e+00 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
3.04981e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.08128e-01 1.00000e-10 0.00000e+00 -3.04981e-01 -1.14963e+00 5.51343e-04 0.00000e+00 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.93492e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.46692e+00 1.00000e-10 0.00000e+00 -2.93492e-01 -1.14848e+00 5.30481e-04 0.00000e+00 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.82022e-01 0.00000e+00 1.00000e+00 0.00000e+00 -9.94059e-02 1.00000e-10 0.00000e+00 -2.82022e-01 -1.14647e+00 5.12600e-04 0.00000e+00 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.70572e-01 0.00000e+00 1.00000e+00 0.00000e+00 5.45894e-01 1.00000e-10 0.00000e+00 -2.70572e-01 -1.14460e+00 4.97699e-04 0.00000e+00 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.59136e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.05298e-02 1.00000e-10 0.00000e+00 -2.59136e-01 -1.14332e+00 4.82798e-04 0.00000e+00 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.47711e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.03868e-01 1.00000e-10 0.00000e+00 -2.47711e-01 -1.14225e+00 4.69387e-04 0.00000e+00 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.36297e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.36749e-02 1.00000e-10 0.00000e+00 -2.36297e-01 -1.14113e+00 4.57466e-04 0.00000e+00 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.24893e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.82124e-02 1.00000e-10 0.00000e+00 -2.24893e-01 -1.14009e+00 4.45545e-04 0.00000e+00 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
2.13499e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.20275e-02 1.00000e-10 0.00000e+00 -2.13499e-01 -1.13921e+00 4.35114e-04 0.00000e+00 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
2.02113e-01 0.00000e+00 1.00000e+00 0.00000e+00 -5.67057e-02 1.00000e-10 0.00000e+00 -2.02113e-01 -1.13839e+00 4.26173e-04 0.00000e+00 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.90735e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.75904e-02 1.00000e-10 0.00000e+00 -1.90735e-01 -1.13762e+00 4.15742e-04 0.00000e+00 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.79364e-01 0.00000e+00 1.00000e+00 0.00000e+00 9.74691e-02 1.00000e-10 0.00000e+00 -1.79364e-01 -1.13696e+00 4.09782e-04 0.00000e+00 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.67999e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.09857e-02 1.00000e-10 0.00000e+00 -1.67999e-01 -1.13631e+00 4.03821e-04 0.00000e+00 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.56641e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.95276e-01 1.00000e-10 0.00000e+00 -1.56641e-01 -1.13561e+00 3.94881e-04 0.00000e+00 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.45289e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.41431e-02 1.00000e-10 0.00000e+00 -1.45289e-01 -1.13510e+00 3.88920e-04 0.00000e+00 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.33940e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.81835e-01 1.00000e-10 0.00000e+00 -1.33940e-01 -1.13484e+00 3.84450e-04 0.00000e+00 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.22597e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.00979e-01 1.00000e-10 0.00000e+00 -1.22597e-01 -1.13406e+00 3.78490e-04 0.00000e+00 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.11266e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.47080e+00 1.00000e-10 0.00000e+00 -1.11266e-01 -1.13287e+00 3.75509e-04 0.00000e+00 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
9.99333e-02 0.00000e+00 1.00000e+00 0.00000e+00 3.74429e+00 1.00000e-10 0.00000e+00 -9.99333e-02 -1.13378e+00 3.71784e-04 0.00000e+00 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.85819e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.72591e+00 1.00000e-10 0.00000e+00 -8.85819e-02 -1.13485e+00 3.69549e-04 0.00000e+00 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
7.72720e-02 0.00000e+00 1.00000e+00 0.00000e+00 -1.61980e+01 1.00000e-10 0.00000e+00 -7.72720e-02 -1.12894e+00 3.64333e-04 0.00000e+00 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
6.60171e-02 0.00000e+00 1.00000e+00 0.00000e+00 -7.62293e+00 1.00000e-10 0.00000e+00 -6.60171e-02 -1.12734e+00 3.61353e-04 0.00000e+00 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
5.46062e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.99284e+01 1.00000e-10 0.00000e+00 -5.46062e-02 -1.14617e+00 3.65824e-04 0.00000e+00 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
4.31419e-02 0.00000e+00 1.00000e+00 0.00000e+00 -2.12750e+01 1.00000e-10 0.00000e+00 -4.31419e-02 -1.13621e+00 3.58745e-04 0.00000e+00 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
3.22399e-02 0.00000e+00 1.00000e+00 0.00000e+00 -1.99506e+02 1.00000e-10 0.00000e+00 -3.22399e-02 -1.08136e+00 3.40119e-04 0.00000e+00 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
2.10633e-02 0.00000e+00 1.00000e+00 0.00000e+00 2.13664e+02 1.00000e-10 0.00000e+00 -2.10633e-02 -1.15746e+00 3.71784e-04 0.00000e+00 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
8.47501e-03 0.00000e+00 1.00000e+00 0.00000e+00 7.16812e+02 1.00000e-10 0.00000e+00 -8.47501e-03 -1.22996e+00 3.82308e-04 0.00000e+00 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_d_ni.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "ScalarGradient:0" "ScalarGradient:1" "ScalarGradient:2" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
1.00000e+00 0.00000e+00 -1.00000e+00 0.00000e+00 1.00000e+00 1.00000e-10 0.00000e+00 -1.00000e+00 -1.00000e+00 0.00000e+00 0.00000e+00 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
9.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.90000e-01 1.00000e-10 0.00000e+00 -9.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
9.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.80000e-01 1.00000e-10 0.00000e+00 -9.80000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
9.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.70000e-01 1.00000e-10 0.00000e+00 -9.70000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
9.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.60000e-01 1.00000e-10 0.00000e+00 -9.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
9.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.50000e-01 1.00000e-10 0.00000e+00 -9.50000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
9.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.40000e-01 1.00000e-10 0.00000e+00 -9.40000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
9.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.30000e-01 1.00000e-10 0.00000e+00 -9.30000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
9.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.20000e-01 1.00000e-10 0.00000e+00 -9.20000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
9.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.10000e-01 1.00000e-10 0.00000e+00 -9.10000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
9.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.00000e-01 1.00000e-10 0.00000e+00 -9.00000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
8.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.90000e-01 1.00000e-10 0.00000e+00 -8.90000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
8.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.80000e-01 1.00000e-10 0.00000e+00 -8.80000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
8.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.70000e-01 1.00000e-10 0.00000e+00 -8.70000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
8.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.60000e-01 1.00000e-10 0.00000e+00 -8.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
8.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.50000e-01 1.00000e-10 0.00000e+00 -8.50000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
8.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.40000e-01 1.00000e-10 0.00000e+00 -8.40000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
8.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.30000e-01 1.00000e-10 0.00000e+00 -8.30000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
8.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.20000e-01 1.00000e-10 0.00000e+00 -8.20000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
8.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.10000e-01 1.00000e-10 0.00000e+00 -8.10000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
8.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.00000e-01 1.00000e-10 0.00000e+00 -8.00000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
7.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.90000e-01 1.00000e-10 0.00000e+00 -7.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
7.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.80000e-01 1.00000e-10 0.00000e+00 -7.80000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
7.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.70000e-01 1.00000e-10 0.00000e+00 -7.70000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
7.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.60000e-01 1.00000e-10 0.00000e+00 -7.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
7.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.50000e-01 1.00000e-10 0.00000e+00 -7.50000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
7.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.40000e-01 1.00000e-10 0.00000e+00 -7.40000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
7.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.30000e-01 1.00000e-10 0.00000e+00 -7.30000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
7.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.20000e-01 1.00000e-10 0.00000e+00 -7.20000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
7.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.10000e-01 1.00000e-10 0.00000e+00 -7.10000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
7.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.00000e-01 1.00000e-10 0.00000e+00 -7.00000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
6.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.90000e-01 1.00000e-10 0.00000e+00 -6.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
6.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.80000e-01 1.00000e-10 0.00000e+00 -6.80000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
6.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.70000e-01 1.00000e-10 0.00000e+00 -6.70000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
6.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.60000e-01 1.00000e-10 0.00000e+00 -6.60000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
6.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.50000e-01 1.00000e-10 0.00000e+00 -6.50000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
6.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.40000e-01 1.00000e-10 0.00000e+00 -6.40000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
6.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.30000e-01 1.00000e-10 0.00000e+00 -6.30000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
6.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.20000e-01 1.00000e-10 0.00000e+00 -6.20000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
6.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.10000e-01 1.00000e-10 0.00000e+00 -6.10000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
6.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.00000e-01 1.00000e-10 0.00000e+00 -6.00000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
5.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.90000e-01 1.00000e-10 0.00000e+00 -5.90000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
5.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.80000e-01 1.00000e-10 0.00000e+00 -5.80000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
5.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.70000e-01 1.00000e-10 0.00000e+00 -5.70000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
5.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.60000e-01 1.00000e-10 0.00000e+00 -5.60000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
5.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.50000e-01 1.00000e-10 0.00000e+00 -5.50000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
5.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.40000e-01 1.00000e-10 0.00000e+00 -5.40000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
5.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.30000e-01 1.00000e-10 0.00000e+00 -5.30000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
5.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.20000e-01 1.00000e-10 0.00000e+00 -5.20000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
5.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.10000e-01 1.00000e-10 0.00000e+00 -5.10000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
5.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 5.00000e-01 1.00000e-10 0.00000e+00 -5.00000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.90000e-01 1.00000e-10 0.00000e+00 -4.90000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.80000e-01 1.00000e-10 0.00000e+00 -4.80000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.70000e-01 1.00000e-10 0.00000e+00 -4.70000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.60000e-01 1.00000e-10 0.00000e+00 -4.60000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.50000e-01 1.00000e-10 0.00000e+00 -4.50000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.40000e-01 1.00000e-10 0.00000e+00 -4.40000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.30000e-01 1.00000e-10 0.00000e+00 -4.30000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.20000e-01 1.00000e-10 0.00000e+00 -4.20000e-01 -1.00001e+00 0.00000e+00 0.00000e+00 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.10000e-01 1.00000e-10 0.00000e+00 -4.10000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.00000e-01 1.00000e-10 0.00000e+00 -4.00000e-01 -9.99999e-01 0.00000e+00 0.00000e+00 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
3.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.90000e-01 1.00000e-10 0.00000e+00 -3.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.80000e-01 1.00000e-10 0.00000e+00 -3.80000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.70000e-01 1.00000e-10 0.00000e+00 -3.70000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.60000e-01 1.00000e-10 0.00000e+00 -3.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.50000e-01 1.00000e-10 0.00000e+00 -3.50000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.40000e-01 1.00000e-10 0.00000e+00 -3.40000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.30000e-01 1.00000e-10 0.00000e+00 -3.30000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.20000e-01 1.00000e-10 0.00000e+00 -3.20000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.10000e-01 1.00000e-10 0.00000e+00 -3.10000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.00000e-01 1.00000e-10 0.00000e+00 -3.00000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
2.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.90000e-01 1.00000e-10 0.00000e+00 -2.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
2.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.80000e-01 1.00000e-10 0.00000e+00 -2.80000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.70000e-01 1.00000e-10 0.00000e+00 -2.70000e-01 -9.99997e-01 0.00000e+00 0.00000e+00 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.60000e-01 1.00000e-10 0.00000e+00 -2.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.50000e-01 1.00000e-10 0.00000e+00 -2.50000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.40000e-01 1.00000e-10 0.00000e+00 -2.40000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.30000e-01 1.00000e-10 0.00000e+00 -2.30000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.20000e-01 1.00000e-10 0.00000e+00 -2.20000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.10000e-01 1.00000e-10 0.00000e+00 -2.10000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.00000e-01 1.00000e-10 0.00000e+00 -2.00000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
1.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.90000e-01 1.00000e-10 0.00000e+00 -1.90000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.80000e-01 1.00000e-10 0.00000e+00 -1.80000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.70000e-01 1.00000e-10 0.00000e+00 -1.70000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.60000e-01 1.00000e-10 0.00000e+00 -1.60000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.50000e-01 1.00000e-10 0.00000e+00 -1.50000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.40000e-01 1.00000e-10 0.00000e+00 -1.40000e-01 -9.99994e-01 0.00000e+00 0.00000e+00 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.30000e-01 1.00000e-10 0.00000e+00 -1.30000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.20000e-01 1.00000e-10 0.00000e+00 -1.20000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.10000e-01 1.00000e-10 0.00000e+00 -1.10000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.00000e-01 1.00000e-10 0.00000e+00 -1.00000e-01 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
9.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 9.00000e-02 1.00000e-10 0.00000e+00 -9.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 8.00000e-02 1.00000e-10 0.00000e+00 -8.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
7.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 7.00000e-02 1.00000e-10 0.00000e+00 -7.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
6.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 6.00000e-02 1.00000e-10 0.00000e+00 -6.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
5.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.00000e-02 1.00000e-10 0.00000e+00 -5.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
4.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 4.00000e-02 1.00000e-10 0.00000e+00 -4.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
3.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 3.00000e-02 1.00000e-10 0.00000e+00 -3.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
2.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 2.00000e-02 1.00000e-10 0.00000e+00 -2.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
1.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 1.00000e-02 1.00000e-10 0.00000e+00 -1.00000e-02 -1.00000e+00 0.00000e+00 0.00000e+00 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_n_40.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
8.86371e-01 4.83923e-17 -1.00000e+00 0.00000e+00 6.96619e-03 1.00000e-10 0.00000e+00 -8.86371e-01 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
8.76371e-01 4.84162e-17 -1.00000e+00 0.00000e+00 2.29172e-03 1.00000e-10 0.00000e+00 -8.76371e-01 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
8.66367e-01 4.84880e-17 -1.00000e+00 0.00000e+00 3.69938e-03 1.00000e-10 0.00000e+00 -8.66367e-01 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
8.56360e-01 4.86080e-17 -1.00000e+00 0.00000e+00 2.10945e-03 1.00000e-10 0.00000e+00 -8.56360e-01 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
8.46350e-01 4.87769e-17 -1.00000e+00 0.00000e+00 1.94189e-03 1.00000e-10 0.00000e+00 -8.46350e-01 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
8.36337e-01 4.89955e-17 -1.00000e+00 0.00000e+00 2.43150e-03 1.00000e-10 0.00000e+00 -8.36337e-01 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
8.26320e-01 4.92649e-17 -1.00000e+00 0.00000e+00 2.61391e-03 1.00000e-10 0.00000e+00 -8.26320e-01 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
8.16299e-01 4.95865e-17 -1.00000e+00 0.00000e+00 2.78812e-03 1.00000e-10 0.00000e+00 -8.16299e-01 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
8.06275e-01 4.99619e-17 -1.00000e+00 0.00000e+00 2.61597e-03 1.00000e-10 0.00000e+00 -8.06275e-01 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
7.96248e-01 5.03932e-17 -1.00000e+00 0.00000e+00 2.29664e-03 1.00000e-10 0.00000e+00 -7.96248e-01 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
7.86216e-01 5.08827e-17 -1.00000e+00 0.00000e+00 2.52562e-03 1.00000e-10 0.00000e+00 -7.86216e-01 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
7.76180e-01 5.14330e-17 -1.00000e+00 0.00000e+00 2.66539e-03 1.00000e-10 0.00000e+00 -7.76180e-01 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
7.66140e-01 5.20472e-17 -1.00000e+00 0.00000e+00 1.69442e-03 1.00000e-10 0.00000e+00 -7.66140e-01 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
7.56096e-01 5.27290e-17 -1.00000e+00 0.00000e+00 1.84271e-03 1.00000e-10 0.00000e+00 -7.56096e-01 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
7.46046e-01 5.34824e-17 -1.00000e+00 0.00000e+00 4.72568e-03 1.00000e-10 0.00000e+00 -7.46046e-01 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
7.35992e-01 5.43119e-17 -1.00000e+00 0.00000e+00 2.91311e-03 1.00000e-10 0.00000e+00 -7.35992e-01 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
7.25932e-01 5.52230e-17 -1.00000e+00 0.00000e+00 -5.04371e-03 1.00000e-10 0.00000e+00 -7.25932e-01 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
7.15866e-01 5.62216e-17 -1.00000e+00 0.00000e+00 3.24368e-03 1.00000e-10 0.00000e+00 -7.15866e-01 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
7.05794e-01 5.73146e-17 -1.00000e+00 0.00000e+00 2.42931e-02 1.00000e-10 0.00000e+00 -7.05794e-01 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
6.95715e-01 5.85098e-17 -1.00000e+00 0.00000e+00 -5.09468e-03 1.00000e-10 0.00000e+00 -6.95715e-01 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
6.85628e-01 5.98162e-17 -1.00000e+00 0.00000e+00 -6.08880e-02 1.00000e-10 0.00000e+00 -6.85628e-01 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
6.75534e-01 6.12441e-17 -1.00000e+00 0.00000e+00 2.76439e-02 1.00000e-10 0.00000e+00 -6.75534e-01 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
6.65429e-01 6.28053e-17 -1.00000e+00 0.00000e+00 1.77452e-01 1.00000e-10 0.00000e+00 -6.65429e-01 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
6.55315e-01 6.45135e-17 -1.00000e+00 0.00000e+00 -6.19830e-02 1.00000e-10 0.00000e+00 -6.55315e-01 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
6.45191e-01 6.63847e-17 -1.00000e+00 0.00000e+00 -4.82299e-01 1.00000e-10 0.00000e+00 -6.45191e-01 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
6.35055e-01 6.84371e-17 -1.00000e+00 0.00000e+00 8.80868e-02 1.00000e-10 0.00000e+00 -6.35055e-01 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
6.24901e-01 7.06925e-17 -1.00000e+00 0.00000e+00 1.29836e+00 1.00000e-10 0.00000e+00 -6.24901e-01 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
6.14731e-01 7.31763e-17 -1.00000e+00 0.00000e+00 1.83566e-01 1.00000e-10 0.00000e+00 -6.14731e-01 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.04552e-01 7.59186e-17 -1.00000e+00 0.00000e+00 -3.24215e+00 1.00000e-10 0.00000e+00 -6.04552e-01 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
5.94358e-01 7.89555e-17 -1.00000e+00 0.00000e+00 -1.94681e+00 1.00000e-10 0.00000e+00 -5.94358e-01 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
5.84120e-01 8.23300e-17 -1.00000e+00 0.00000e+00 6.97206e+00 1.00000e-10 0.00000e+00 -5.84120e-01 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
5.73830e-01 8.60947e-17 -1.00000e+00 0.00000e+00 8.95037e+00 1.00000e-10 0.00000e+00 -5.73830e-01 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
5.63540e-01 9.03135e-17 -1.00000e+00 0.00000e+00 -1.05230e+01 1.00000e-10 0.00000e+00 -5.63540e-01 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
5.53291e-01 9.50658e-17 -1.00000e+00 0.00000e+00 -2.88445e+01 1.00000e-10 0.00000e+00 -5.53291e-01 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
5.42982e-01 1.00451e-16 -1.00000e+00 0.00000e+00 3.35484e-01 1.00000e-10 0.00000e+00 -5.42982e-01 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
5.32425e-01 1.06594e-16 -1.00000e+00 0.00000e+00 6.53496e+01 1.00000e-10 0.00000e+00 -5.32425e-01 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
5.21660e-01 1.13656e-16 -1.00000e+00 0.00000e+00 6.30524e+01 1.00000e-10 0.00000e+00 -5.21660e-01 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.11076e-01 1.21850e-16 -1.00000e+00 0.00000e+00 -7.65565e+01 1.00000e-10 0.00000e+00 -5.11076e-01 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.00931e-01 1.31457e-16 -1.00000e+00 0.00000e+00 -2.26807e+02 1.00000e-10 0.00000e+00 -5.00931e-01 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
4.90668e-01 1.42861e-16 -1.00000e+00 0.00000e+00 -1.30723e+02 1.00000e-10 0.00000e+00 -4.90668e-01 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
4.79115e-01 1.56602e-16 -1.00000e+00 0.00000e+00 2.76242e+02 1.00000e-10 0.00000e+00 -4.79115e-01 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
4.65974e-01 1.73456e-16 -1.00000e+00 0.00000e+00 6.69573e+02 1.00000e-10 0.00000e+00 -4.65974e-01 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
4.53261e-01 1.94591e-16 -1.00000e+00 0.00000e+00 6.32104e+02 1.00000e-10 0.00000e+00 -4.53261e-01 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
4.44716e-01 2.21840e-16 -1.00000e+00 0.00000e+00 2.17667e+02 1.00000e-10 0.00000e+00 -4.44716e-01 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
4.42393e-01 2.58259e-16 -1.00000e+00 0.00000e+00 -1.23238e+00 1.00000e-10 0.00000e+00 -4.42393e-01 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
4.42440e-01 3.09351e-16 -1.00000e+00 0.00000e+00 2.43741e+00 1.00000e-10 0.00000e+00 -4.42440e-01 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
4.42404e-01 3.86117e-16 -1.00000e+00 0.00000e+00 -7.18084e-02 1.00000e-10 0.00000e+00 -4.42404e-01 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
4.42406e-01 5.14235e-16 -1.00000e+00 0.00000e+00 4.54305e-02 1.00000e-10 0.00000e+00 -4.42406e-01 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
4.42406e-01 7.70731e-16 -1.00000e+00 0.00000e+00 -2.60383e-03 1.00000e-10 0.00000e+00 -4.42406e-01 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
4.42406e-01 1.54078e-15 -1.00000e+00 0.00000e+00 -3.64490e-04 1.00000e-10 0.00000e+00 -4.42406e-01 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
4.42406e-01 1.52028e-11 1.00000e+00 0.00000e+00 -4.21452e-04 1.00000e-10 0.00000e+00 -4.42406e-01 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.42406e-01 1.54047e-15 1.00000e+00 0.00000e+00 -4.20831e-04 1.00000e-10 0.00000e+00 -4.42406e-01 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.42406e-01 7.70652e-16 1.00000e+00 0.00000e+00 1.99009e-03 1.00000e-10 0.00000e+00 -4.42406e-01 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.42405e-01 5.14200e-16 1.00000e+00 0.00000e+00 -4.57748e-02 1.00000e-10 0.00000e+00 -4.42405e-01 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.42407e-01 3.86098e-16 1.00000e+00 0.00000e+00 7.15978e-02 1.00000e-10 0.00000e+00 -4.42407e-01 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.42371e-01 3.09338e-16 1.00000e+00 0.00000e+00 -2.43660e+00 1.00000e-10 0.00000e+00 -4.42371e-01 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.42417e-01 2.58250e-16 1.00000e+00 0.00000e+00 1.22436e+00 1.00000e-10 0.00000e+00 -4.42417e-01 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.40093e-01 2.21833e-16 1.00000e+00 0.00000e+00 -2.17750e+02 1.00000e-10 0.00000e+00 -4.40093e-01 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.31545e-01 1.94586e-16 1.00000e+00 0.00000e+00 -6.32164e+02 1.00000e-10 0.00000e+00 -4.31545e-01 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.18831e-01 1.73452e-16 1.00000e+00 0.00000e+00 -6.69526e+02 1.00000e-10 0.00000e+00 -4.18831e-01 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.05690e-01 1.56599e-16 1.00000e+00 0.00000e+00 -2.76143e+02 1.00000e-10 0.00000e+00 -4.05690e-01 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
3.94136e-01 1.42859e-16 1.00000e+00 0.00000e+00 1.30780e+02 1.00000e-10 0.00000e+00 -3.94136e-01 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.83872e-01 1.31455e-16 1.00000e+00 0.00000e+00 2.26793e+02 1.00000e-10 0.00000e+00 -3.83872e-01 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.73726e-01 1.21848e-16 1.00000e+00 0.00000e+00 7.65186e+01 1.00000e-10 0.00000e+00 -3.73726e-01 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.63141e-01 1.13655e-16 1.00000e+00 0.00000e+00 -6.30673e+01 1.00000e-10 0.00000e+00 -3.63141e-01 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.52374e-01 1.06592e-16 1.00000e+00 0.00000e+00 -6.53386e+01 1.00000e-10 0.00000e+00 -3.52374e-01 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.41816e-01 1.00449e-16 1.00000e+00 0.00000e+00 -3.23373e-01 1.00000e-10 0.00000e+00 -3.41816e-01 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.31505e-01 9.50646e-17 1.00000e+00 0.00000e+00 2.88444e+01 1.00000e-10 0.00000e+00 -3.31505e-01 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.21255e-01 9.03125e-17 1.00000e+00 0.00000e+00 1.05175e+01 1.00000e-10 0.00000e+00 -3.21255e-01 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.10963e-01 8.60937e-17 1.00000e+00 0.00000e+00 -8.95214e+00 1.00000e-10 0.00000e+00 -3.10963e-01 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.00671e-01 8.23291e-17 1.00000e+00 0.00000e+00 -6.97021e+00 1.00000e-10 0.00000e+00 -3.00671e-01 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
2.90432e-01 7.89547e-17 1.00000e+00 0.00000e+00 1.94806e+00 1.00000e-10 0.00000e+00 -2.90432e-01 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
2.80236e-01 7.59179e-17 1.00000e+00 0.00000e+00 3.24177e+00 1.00000e-10 0.00000e+00 -2.80236e-01 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.70054e-01 7.31756e-17 1.00000e+00 0.00000e+00 -1.84191e-01 1.00000e-10 0.00000e+00 -2.70054e-01 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.59882e-01 7.06918e-17 1.00000e+00 0.00000e+00 -1.29868e+00 1.00000e-10 0.00000e+00 -2.59882e-01 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.49726e-01 6.84365e-17 1.00000e+00 0.00000e+00 -8.79673e-02 1.00000e-10 0.00000e+00 -2.49726e-01 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.39587e-01 6.63841e-17 1.00000e+00 0.00000e+00 4.83446e-01 1.00000e-10 0.00000e+00 -2.39587e-01 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.29461e-01 6.45130e-17 1.00000e+00 0.00000e+00 6.25117e-02 1.00000e-10 0.00000e+00 -2.29461e-01 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.19344e-01 6.28048e-17 1.00000e+00 0.00000e+00 -1.80625e-01 1.00000e-10 0.00000e+00 -2.19344e-01 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.09237e-01 6.12436e-17 1.00000e+00 0.00000e+00 -2.94959e-02 1.00000e-10 0.00000e+00 -2.09237e-01 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
1.99140e-01 5.98157e-17 1.00000e+00 0.00000e+00 7.03192e-02 1.00000e-10 0.00000e+00 -1.99140e-01 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
1.89051e-01 5.85093e-17 1.00000e+00 0.00000e+00 1.04334e-02 1.00000e-10 0.00000e+00 -1.89051e-01 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.78969e-01 5.73141e-17 1.00000e+00 0.00000e+00 -5.30738e-02 1.00000e-10 0.00000e+00 -1.78969e-01 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.68894e-01 5.62212e-17 1.00000e+00 0.00000e+00 -1.77398e-02 1.00000e-10 0.00000e+00 -1.68894e-01 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.58825e-01 5.52226e-17 1.00000e+00 0.00000e+00 8.71093e-02 1.00000e-10 0.00000e+00 -1.58825e-01 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.48761e-01 5.43116e-17 1.00000e+00 0.00000e+00 1.09156e-02 1.00000e-10 0.00000e+00 -1.48761e-01 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.38704e-01 5.34820e-17 1.00000e+00 0.00000e+00 -2.61459e-01 1.00000e-10 0.00000e+00 -1.38704e-01 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.28652e-01 5.27286e-17 1.00000e+00 0.00000e+00 6.54054e-02 1.00000e-10 0.00000e+00 -1.28652e-01 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.18603e-01 5.20469e-17 1.00000e+00 0.00000e+00 7.80905e-01 1.00000e-10 0.00000e+00 -1.18603e-01 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.08558e-01 5.14326e-17 1.00000e+00 0.00000e+00 -6.20617e-01 1.00000e-10 0.00000e+00 -1.08558e-01 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
9.85251e-02 5.08823e-17 1.00000e+00 0.00000e+00 -2.18784e+00 1.00000e-10 0.00000e+00 -9.85251e-02 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
8.84901e-02 5.03929e-17 1.00000e+00 0.00000e+00 3.31559e+00 1.00000e-10 0.00000e+00 -8.84901e-02 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
7.84386e-02 4.99616e-17 1.00000e+00 0.00000e+00 5.07031e+00 1.00000e-10 0.00000e+00 -7.84386e-02 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
6.84238e-02 4.95862e-17 1.00000e+00 0.00000e+00 -1.43432e+01 1.00000e-10 0.00000e+00 -6.84238e-02 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
5.84577e-02 4.92646e-17 1.00000e+00 0.00000e+00 -6.75001e+00 1.00000e-10 0.00000e+00 -5.84577e-02 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
4.83534e-02 4.89952e-17 1.00000e+00 0.00000e+00 5.30661e+01 1.00000e-10 0.00000e+00 -4.83534e-02 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
3.82019e-02 4.87766e-17 1.00000e+00 0.00000e+00 -1.88392e+01 1.00000e-10 0.00000e+00 -3.82019e-02 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
2.85482e-02 4.86077e-17 1.00000e+00 0.00000e+00 -1.76661e+02 1.00000e-10 0.00000e+00 -2.85482e-02 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
1.86514e-02 4.84876e-17 1.00000e+00 0.00000e+00 1.89200e+02 1.00000e-10 0.00000e+00 -1.86514e-02 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
7.50456e-03 4.84159e-17 1.00000e+00 0.00000e+00 6.34734e+02 1.00000e-10 0.00000e+00 -7.50456e-03 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_n_60.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
8.92529e-01 -9.92338e-17 -1.00000e+00 0.00000e+00 3.00984e-02 1.00000e-10 0.00000e+00 -8.92529e-01 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
8.82532e-01 -9.92828e-17 -1.00000e+00 0.00000e+00 -4.03046e-03 1.00000e-10 0.00000e+00 -8.82532e-01 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
8.72537e-01 -9.94300e-17 -1.00000e+00 0.00000e+00 -1.66568e-03 1.00000e-10 0.00000e+00 -8.72537e-01 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
8.62547e-01 -9.96762e-17 -1.00000e+00 0.00000e+00 -1.56198e-03 1.00000e-10 0.00000e+00 -8.62547e-01 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
8.52559e-01 -1.00023e-16 -1.00000e+00 0.00000e+00 -2.86078e-03 1.00000e-10 0.00000e+00 -8.52559e-01 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
8.42575e-01 -1.00471e-16 -1.00000e+00 0.00000e+00 -2.44604e-03 1.00000e-10 0.00000e+00 -8.42575e-01 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
8.32593e-01 -1.01023e-16 -1.00000e+00 0.00000e+00 -2.13672e-03 1.00000e-10 0.00000e+00 -8.32593e-01 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
8.22616e-01 -1.01683e-16 -1.00000e+00 0.00000e+00 -2.26723e-03 1.00000e-10 0.00000e+00 -8.22616e-01 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
8.12642e-01 -1.02453e-16 -1.00000e+00 0.00000e+00 -2.23630e-03 1.00000e-10 0.00000e+00 -8.12642e-01 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
8.02671e-01 -1.03337e-16 -1.00000e+00 0.00000e+00 -2.34113e-03 1.00000e-10 0.00000e+00 -8.02671e-01 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
7.92705e-01 -1.04341e-16 -1.00000e+00 0.00000e+00 -2.49940e-03 1.00000e-10 0.00000e+00 -7.92705e-01 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
7.82742e-01 -1.05469e-16 -1.00000e+00 0.00000e+00 -2.13133e-03 1.00000e-10 0.00000e+00 -7.82742e-01 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
7.72783e-01 -1.06729e-16 -1.00000e+00 0.00000e+00 -2.11082e-03 1.00000e-10 0.00000e+00 -7.72783e-01 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
7.62829e-01 -1.08127e-16 -1.00000e+00 0.00000e+00 -3.00705e-03 1.00000e-10 0.00000e+00 -7.62829e-01 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
7.52880e-01 -1.09672e-16 -1.00000e+00 0.00000e+00 -1.99452e-03 1.00000e-10 0.00000e+00 -7.52880e-01 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
7.42935e-01 -1.11373e-16 -1.00000e+00 0.00000e+00 6.50764e-04 1.00000e-10 0.00000e+00 -7.42935e-01 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
7.32996e-01 -1.13241e-16 -1.00000e+00 0.00000e+00 -3.17897e-03 1.00000e-10 0.00000e+00 -7.32996e-01 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
7.23063e-01 -1.15289e-16 -1.00000e+00 0.00000e+00 -9.48356e-03 1.00000e-10 0.00000e+00 -7.23063e-01 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
7.13135e-01 -1.17530e-16 -1.00000e+00 0.00000e+00 3.74265e-03 1.00000e-10 0.00000e+00 -7.13135e-01 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
7.03215e-01 -1.19981e-16 -1.00000e+00 0.00000e+00 1.95028e-02 1.00000e-10 0.00000e+00 -7.03215e-01 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
6.93301e-01 -1.22660e-16 -1.00000e+00 0.00000e+00 -2.04482e-02 1.00000e-10 0.00000e+00 -6.93301e-01 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
6.83396e-01 -1.25588e-16 -1.00000e+00 0.00000e+00 -6.17872e-02 1.00000e-10 0.00000e+00 -6.83396e-01 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
6.73498e-01 -1.28789e-16 -1.00000e+00 0.00000e+00 4.89358e-02 1.00000e-10 0.00000e+00 -6.73498e-01 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
6.63610e-01 -1.32292e-16 -1.00000e+00 0.00000e+00 1.68119e-01 1.00000e-10 0.00000e+00 -6.63610e-01 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
6.53733e-01 -1.36129e-16 -1.00000e+00 0.00000e+00 -1.10651e-01 1.00000e-10 0.00000e+00 -6.53733e-01 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
6.43868e-01 -1.40338e-16 -1.00000e+00 0.00000e+00 -4.75947e-01 1.00000e-10 0.00000e+00 -6.43868e-01 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
6.34016e-01 -1.44963e-16 -1.00000e+00 0.00000e+00 1.42724e-01 1.00000e-10 0.00000e+00 -6.34016e-01 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
6.24175e-01 -1.50056e-16 -1.00000e+00 0.00000e+00 1.27397e+00 1.00000e-10 0.00000e+00 -6.24175e-01 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.14349e-01 -1.55680e-16 -1.00000e+00 0.00000e+00 2.17262e-01 1.00000e-10 0.00000e+00 -6.14349e-01 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
6.04550e-01 -1.61907e-16 -1.00000e+00 0.00000e+00 -3.03676e+00 1.00000e-10 0.00000e+00 -6.04550e-01 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
5.94778e-01 -1.68827e-16 -1.00000e+00 0.00000e+00 -2.38195e+00 1.00000e-10 0.00000e+00 -5.94778e-01 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
5.85014e-01 -1.76547e-16 -1.00000e+00 0.00000e+00 5.57957e+00 1.00000e-10 0.00000e+00 -5.85014e-01 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
5.75253e-01 -1.85198e-16 -1.00000e+00 0.00000e+00 9.86910e+00 1.00000e-10 0.00000e+00 -5.75253e-01 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
5.65540e-01 -1.94943e-16 -1.00000e+00 0.00000e+00 -4.26152e+00 1.00000e-10 0.00000e+00 -5.65540e-01 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
5.55934e-01 -2.05985e-16 -1.00000e+00 0.00000e+00 -2.59462e+01 1.00000e-10 0.00000e+00 -5.55934e-01 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
5.46400e-01 -2.18582e-16 -1.00000e+00 0.00000e+00 -1.71523e+01 1.00000e-10 0.00000e+00 -5.46400e-01 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
5.36807e-01 -2.33065e-16 -1.00000e+00 0.00000e+00 3.61960e+01 1.00000e-10 0.00000e+00 -5.36807e-01 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.27101e-01 -2.49867e-16 -1.00000e+00 0.00000e+00 7.85524e+01 1.00000e-10 0.00000e+00 -5.27101e-01 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.17487e-01 -2.69567e-16 -1.00000e+00 0.00000e+00 2.70163e+01 1.00000e-10 0.00000e+00 -5.17487e-01 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
5.08302e-01 -2.92954e-16 -1.00000e+00 0.00000e+00 -1.18497e+02 1.00000e-10 0.00000e+00 -5.08302e-01 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
4.99633e-01 -3.21130e-16 -1.00000e+00 0.00000e+00 -2.28590e+02 1.00000e-10 0.00000e+00 -4.99633e-01 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
4.91075e-01 -3.55691e-16 -1.00000e+00 0.00000e+00 -1.46449e+02 1.00000e-10 0.00000e+00 -4.91075e-01 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
4.82034e-01 -3.99030e-16 -1.00000e+00 0.00000e+00 1.50182e+02 1.00000e-10 0.00000e+00 -4.82034e-01 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
4.72371e-01 -4.54907e-16 -1.00000e+00 0.00000e+00 5.03606e+02 1.00000e-10 0.00000e+00 -4.72371e-01 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
4.62778e-01 -5.29590e-16 -1.00000e+00 0.00000e+00 7.04630e+02 1.00000e-10 0.00000e+00 -4.62778e-01 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
4.54466e-01 -6.34359e-16 -1.00000e+00 0.00000e+00 6.64365e+02 1.00000e-10 0.00000e+00 -4.54466e-01 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
4.48433e-01 -7.91778e-16 -1.00000e+00 0.00000e+00 4.63417e+02 1.00000e-10 0.00000e+00 -4.48433e-01 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
4.44860e-01 -1.05450e-15 -1.00000e+00 0.00000e+00 2.47737e+02 1.00000e-10 0.00000e+00 -4.44860e-01 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
4.43140e-01 -1.58047e-15 -1.00000e+00 0.00000e+00 1.00888e+02 1.00000e-10 0.00000e+00 -4.43140e-01 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
4.42438e-01 -3.15954e-15 -1.00000e+00 0.00000e+00 2.39689e+01 1.00000e-10 0.00000e+00 -4.42438e-01 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
4.42250e-01 -3.11751e-11 1.00000e+00 0.00000e+00 1.96376e-03 1.00000e-10 0.00000e+00 -4.42250e-01 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.42062e-01 -3.15890e-15 1.00000e+00 0.00000e+00 -2.39788e+01 1.00000e-10 0.00000e+00 -4.42062e-01 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.41359e-01 -1.58031e-15 1.00000e+00 0.00000e+00 -1.00910e+02 1.00000e-10 0.00000e+00 -4.41359e-01 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.39639e-01 -1.05443e-15 1.00000e+00 0.00000e+00 -2.47774e+02 1.00000e-10 0.00000e+00 -4.39639e-01 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.36066e-01 -7.91737e-16 1.00000e+00 0.00000e+00 -4.63463e+02 1.00000e-10 0.00000e+00 -4.36066e-01 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.30032e-01 -6.34333e-16 1.00000e+00 0.00000e+00 -6.64394e+02 1.00000e-10 0.00000e+00 -4.30032e-01 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.21720e-01 -5.29572e-16 1.00000e+00 0.00000e+00 -7.04614e+02 1.00000e-10 0.00000e+00 -4.21720e-01 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.12126e-01 -4.54894e-16 1.00000e+00 0.00000e+00 -5.03545e+02 1.00000e-10 0.00000e+00 -4.12126e-01 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.02464e-01 -3.99020e-16 1.00000e+00 0.00000e+00 -1.50109e+02 1.00000e-10 0.00000e+00 -4.02464e-01 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
3.93423e-01 -3.55683e-16 1.00000e+00 0.00000e+00 1.46491e+02 1.00000e-10 0.00000e+00 -3.93423e-01 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
3.84865e-01 -3.21123e-16 1.00000e+00 0.00000e+00 2.28584e+02 1.00000e-10 0.00000e+00 -3.84865e-01 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
3.76195e-01 -2.92948e-16 1.00000e+00 0.00000e+00 1.18466e+02 1.00000e-10 0.00000e+00 -3.76195e-01 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.67011e-01 -2.69563e-16 1.00000e+00 0.00000e+00 -2.70386e+01 1.00000e-10 0.00000e+00 -3.67011e-01 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.57396e-01 -2.49863e-16 1.00000e+00 0.00000e+00 -7.85517e+01 1.00000e-10 0.00000e+00 -3.57396e-01 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.47690e-01 -2.33062e-16 1.00000e+00 0.00000e+00 -3.61839e+01 1.00000e-10 0.00000e+00 -3.47690e-01 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.38097e-01 -2.18579e-16 1.00000e+00 0.00000e+00 1.71595e+01 1.00000e-10 0.00000e+00 -3.38097e-01 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.28563e-01 -2.05983e-16 1.00000e+00 0.00000e+00 2.59457e+01 1.00000e-10 0.00000e+00 -3.28563e-01 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.18956e-01 -1.94941e-16 1.00000e+00 0.00000e+00 4.26000e+00 1.00000e-10 0.00000e+00 -3.18956e-01 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.09244e-01 -1.85196e-16 1.00000e+00 0.00000e+00 -9.86761e+00 1.00000e-10 0.00000e+00 -3.09244e-01 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
2.99482e-01 -1.76545e-16 1.00000e+00 0.00000e+00 -5.57721e+00 1.00000e-10 0.00000e+00 -2.99482e-01 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
2.89718e-01 -1.68825e-16 1.00000e+00 0.00000e+00 2.38271e+00 1.00000e-10 0.00000e+00 -2.89718e-01 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
2.79946e-01 -1.61905e-16 1.00000e+00 0.00000e+00 3.03635e+00 1.00000e-10 0.00000e+00 -2.79946e-01 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
2.70147e-01 -1.55678e-16 1.00000e+00 0.00000e+00 -2.17603e-01 1.00000e-10 0.00000e+00 -2.70147e-01 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.60321e-01 -1.50055e-16 1.00000e+00 0.00000e+00 -1.27421e+00 1.00000e-10 0.00000e+00 -2.60321e-01 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.50480e-01 -1.44962e-16 1.00000e+00 0.00000e+00 -1.42802e-01 1.00000e-10 0.00000e+00 -2.50480e-01 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.40628e-01 -1.40337e-16 1.00000e+00 0.00000e+00 4.76862e-01 1.00000e-10 0.00000e+00 -2.40628e-01 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.30763e-01 -1.36128e-16 1.00000e+00 0.00000e+00 1.11530e-01 1.00000e-10 0.00000e+00 -2.30763e-01 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.20885e-01 -1.32291e-16 1.00000e+00 0.00000e+00 -1.70508e-01 1.00000e-10 0.00000e+00 -2.20885e-01 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.10997e-01 -1.28788e-16 1.00000e+00 0.00000e+00 -5.18985e-02 1.00000e-10 0.00000e+00 -2.10997e-01 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.01100e-01 -1.25587e-16 1.00000e+00 0.00000e+00 6.84511e-02 1.00000e-10 0.00000e+00 -2.01100e-01 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
1.91194e-01 -1.22659e-16 1.00000e+00 0.00000e+00 2.92899e-02 1.00000e-10 0.00000e+00 -1.91194e-01 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
1.81280e-01 -1.19980e-16 1.00000e+00 0.00000e+00 -3.99848e-02 1.00000e-10 0.00000e+00 -1.81280e-01 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.71360e-01 -1.17529e-16 1.00000e+00 0.00000e+00 -2.90218e-02 1.00000e-10 0.00000e+00 -1.71360e-01 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.61432e-01 -1.15288e-16 1.00000e+00 0.00000e+00 7.47192e-02 1.00000e-10 0.00000e+00 -1.61432e-01 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.51498e-01 -1.13240e-16 1.00000e+00 0.00000e+00 6.59175e-02 1.00000e-10 0.00000e+00 -1.51498e-01 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.41559e-01 -1.11372e-16 1.00000e+00 0.00000e+00 -2.18672e-01 1.00000e-10 0.00000e+00 -1.41559e-01 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.31615e-01 -1.09671e-16 1.00000e+00 0.00000e+00 -1.18994e-01 1.00000e-10 0.00000e+00 -1.31615e-01 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.21665e-01 -1.08126e-16 1.00000e+00 0.00000e+00 7.37642e-01 1.00000e-10 0.00000e+00 -1.21665e-01 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.11708e-01 -1.06728e-16 1.00000e+00 0.00000e+00 5.93777e-02 1.00000e-10 0.00000e+00 -1.11708e-01 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.01754e-01 -1.05468e-16 1.00000e+00 0.00000e+00 -2.38811e+00 1.00000e-10 0.00000e+00 -1.01754e-01 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
9.17959e-02 -1.04340e-16 1.00000e+00 0.00000e+00 1.10858e+00 1.00000e-10 0.00000e+00 -9.17959e-02 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
8.18118e-02 -1.03336e-16 1.00000e+00 0.00000e+00 7.17337e+00 1.00000e-10 0.00000e+00 -8.18118e-02 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
7.18353e-02 -1.02452e-16 1.00000e+00 0.00000e+00 -8.10269e+00 1.00000e-10 0.00000e+00 -7.18353e-02 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
6.19220e-02 -1.01682e-16 1.00000e+00 0.00000e+00 -1.83798e+01 1.00000e-10 0.00000e+00 -6.19220e-02 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
5.19227e-02 -1.01023e-16 1.00000e+00 0.00000e+00 4.00315e+01 1.00000e-10 0.00000e+00 -5.19227e-02 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
4.17532e-02 -1.00470e-16 1.00000e+00 0.00000e+00 3.24986e+01 1.00000e-10 0.00000e+00 -4.17532e-02 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
3.19670e-02 -1.00022e-16 1.00000e+00 0.00000e+00 -1.66904e+02 1.00000e-10 0.00000e+00 -3.19670e-02 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
2.24058e-02 -9.96756e-17 1.00000e+00 0.00000e+00 -6.64497e+00 1.00000e-10 0.00000e+00 -2.24058e-02 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
1.13894e-02 -9.94294e-17 1.00000e+00 0.00000e+00 6.23634e+02 1.00000e-10 0.00000e+00 -1.13894e-02 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
1.75446e-03 -9.92822e-17 1.00000e+00 0.00000e+00 2.24087e+02 1.00000e-10 0.00000e+00 -1.75446e-03 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_n_i.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
9.06091e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.04912e+00 1.00000e-10 0.00000e+00 -9.06091e-01 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
8.95828e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.21757e-01 1.00000e-10 0.00000e+00 -8.95828e-01 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
8.85616e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.08484e+00 1.00000e-10 0.00000e+00 -8.85616e-01 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
8.75389e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.35711e+00 1.00000e-10 0.00000e+00 -8.75389e-01 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
8.65150e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -8.00101e-01 1.00000e-10 0.00000e+00 -8.65150e-01 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
8.54912e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.59416e-01 1.00000e-10 0.00000e+00 -8.54912e-01 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
8.44671e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.21910e-01 1.00000e-10 0.00000e+00 -8.44671e-01 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
8.34426e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.87227e-01 1.00000e-10 0.00000e+00 -8.34426e-01 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
8.24177e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.66575e-03 1.00000e-10 0.00000e+00 -8.24177e-01 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
8.13924e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.87888e-02 1.00000e-10 0.00000e+00 -8.13924e-01 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
8.03668e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -9.57128e-03 1.00000e-10 0.00000e+00 -8.03668e-01 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
7.93407e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.23182e-02 1.00000e-10 0.00000e+00 -7.93407e-01 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
7.83142e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.13645e-03 1.00000e-10 0.00000e+00 -7.83142e-01 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
7.72873e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.59926e-03 1.00000e-10 0.00000e+00 -7.72873e-01 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
7.62599e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.30968e-03 1.00000e-10 0.00000e+00 -7.62599e-01 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
7.52319e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.10371e-03 1.00000e-10 0.00000e+00 -7.52319e-01 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
7.42034e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -4.50663e-03 1.00000e-10 0.00000e+00 -7.42034e-01 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
7.31743e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.98417e-03 1.00000e-10 0.00000e+00 -7.31743e-01 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
7.21445e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.41675e-02 1.00000e-10 0.00000e+00 -7.21445e-01 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
7.11141e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -5.15076e-03 1.00000e-10 0.00000e+00 -7.11141e-01 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
7.00829e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -6.18860e-02 1.00000e-10 0.00000e+00 -7.00829e-01 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
6.90509e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.83609e-02 1.00000e-10 0.00000e+00 -6.90509e-01 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
6.80179e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.81356e-01 1.00000e-10 0.00000e+00 -6.80179e-01 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
6.69839e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -6.33499e-02 1.00000e-10 0.00000e+00 -6.69839e-01 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
6.59489e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -4.92983e-01 1.00000e-10 0.00000e+00 -6.59489e-01 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
6.49126e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.00795e-02 1.00000e-10 0.00000e+00 -6.49126e-01 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
6.38746e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.32730e+00 1.00000e-10 0.00000e+00 -6.38746e-01 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
6.28348e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.87716e-01 1.00000e-10 0.00000e+00 -6.28348e-01 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
6.17942e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.31430e+00 1.00000e-10 0.00000e+00 -6.17942e-01 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
6.07521e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.99019e+00 1.00000e-10 0.00000e+00 -6.07521e-01 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
5.97055e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.12728e+00 1.00000e-10 0.00000e+00 -5.97055e-01 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
5.86535e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.14986e+00 1.00000e-10 0.00000e+00 -5.86535e-01 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
5.76016e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.07570e+01 1.00000e-10 0.00000e+00 -5.76016e-01 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
5.65539e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.94868e+01 1.00000e-10 0.00000e+00 -5.65539e-01 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
5.55000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.42130e-01 1.00000e-10 0.00000e+00 -5.55000e-01 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
5.44208e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.68041e+01 1.00000e-10 0.00000e+00 -5.44208e-01 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
5.33202e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.44575e+01 1.00000e-10 0.00000e+00 -5.33202e-01 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
5.22382e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -7.82587e+01 1.00000e-10 0.00000e+00 -5.22382e-01 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
5.12012e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.31856e+02 1.00000e-10 0.00000e+00 -5.12012e-01 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
5.01520e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.33637e+02 1.00000e-10 0.00000e+00 -5.01520e-01 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
4.89710e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.82388e+02 1.00000e-10 0.00000e+00 -4.89710e-01 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
4.76276e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.84479e+02 1.00000e-10 0.00000e+00 -4.76276e-01 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
4.63280e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.46179e+02 1.00000e-10 0.00000e+00 -4.63280e-01 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
4.54544e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.22515e+02 1.00000e-10 0.00000e+00 -4.54544e-01 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
4.52170e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.25972e+00 1.00000e-10 0.00000e+00 -4.52170e-01 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
4.52217e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.49165e+00 1.00000e-10 0.00000e+00 -4.52217e-01 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
4.52180e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -7.34091e-02 1.00000e-10 0.00000e+00 -4.52180e-01 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 -1.00000e+00 0.00000e+00 4.65129e-02 1.00000e-10 0.00000e+00 -4.52182e-01 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.51662e-03 1.00000e-10 0.00000e+00 -4.52182e-01 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.77798e-04 1.00000e-10 0.00000e+00 -4.52182e-01 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.19180e-04 1.00000e-10 0.00000e+00 -4.52182e-01 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.35401e-04 1.00000e-10 0.00000e+00 -4.52182e-01 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.52182e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.17959e-03 1.00000e-10 0.00000e+00 -4.52182e-01 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.52181e-01 0.00000e+00 1.00000e+00 0.00000e+00 -4.67234e-02 1.00000e-10 0.00000e+00 -4.52181e-01 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.52183e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.31879e-02 1.00000e-10 0.00000e+00 -4.52183e-01 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.52146e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.49088e+00 1.00000e-10 0.00000e+00 -4.52146e-01 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.52193e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.25164e+00 1.00000e-10 0.00000e+00 -4.52193e-01 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.49818e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.22599e+02 1.00000e-10 0.00000e+00 -4.49818e-01 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.41081e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.46240e+02 1.00000e-10 0.00000e+00 -4.41081e-01 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.28084e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.84431e+02 1.00000e-10 0.00000e+00 -4.28084e-01 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.14651e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.82286e+02 1.00000e-10 0.00000e+00 -4.14651e-01 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
4.02841e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.33695e+02 1.00000e-10 0.00000e+00 -4.02841e-01 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.92349e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.31842e+02 1.00000e-10 0.00000e+00 -3.92349e-01 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.81979e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.82199e+01 1.00000e-10 0.00000e+00 -3.81979e-01 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.71159e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.44725e+01 1.00000e-10 0.00000e+00 -3.71159e-01 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.60153e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.67928e+01 1.00000e-10 0.00000e+00 -3.60153e-01 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.49361e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.29750e-01 1.00000e-10 0.00000e+00 -3.49361e-01 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.38822e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.94867e+01 1.00000e-10 0.00000e+00 -3.38822e-01 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.28345e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.07513e+01 1.00000e-10 0.00000e+00 -3.28345e-01 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.17826e-01 0.00000e+00 1.00000e+00 0.00000e+00 -9.15167e+00 1.00000e-10 0.00000e+00 -3.17826e-01 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.07306e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.12534e+00 1.00000e-10 0.00000e+00 -3.07306e-01 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
2.96840e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.99149e+00 1.00000e-10 0.00000e+00 -2.96840e-01 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
2.86419e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.31389e+00 1.00000e-10 0.00000e+00 -2.86419e-01 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.76013e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.88355e-01 1.00000e-10 0.00000e+00 -2.76013e-01 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.65615e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.32759e+00 1.00000e-10 0.00000e+00 -2.65615e-01 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.55235e-01 0.00000e+00 1.00000e+00 0.00000e+00 -8.99618e-02 1.00000e-10 0.00000e+00 -2.55235e-01 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.44872e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.94078e-01 1.00000e-10 0.00000e+00 -2.44872e-01 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.34522e-01 0.00000e+00 1.00000e+00 0.00000e+00 6.39120e-02 1.00000e-10 0.00000e+00 -2.34522e-01 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.24182e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.84372e-01 1.00000e-10 0.00000e+00 -2.24182e-01 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.13852e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.02694e-02 1.00000e-10 0.00000e+00 -2.13852e-01 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.03532e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.09858e-02 1.00000e-10 0.00000e+00 -2.03532e-01 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
1.93220e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.07514e-02 1.00000e-10 0.00000e+00 -1.93220e-01 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.82916e-01 0.00000e+00 1.00000e+00 0.00000e+00 -5.25525e-02 1.00000e-10 0.00000e+00 -1.82916e-01 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.72618e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.95159e-02 1.00000e-10 0.00000e+00 -1.72618e-01 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.62327e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.33303e-02 1.00000e-10 0.00000e+00 -1.62327e-01 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.52042e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.24357e-03 1.00000e-10 0.00000e+00 -1.52042e-01 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.41763e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.67458e-01 1.00000e-10 0.00000e+00 -1.41763e-01 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.31489e-01 0.00000e+00 1.00000e+00 0.00000e+00 6.72322e-02 1.00000e-10 0.00000e+00 -1.31489e-01 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.21218e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.97894e-01 1.00000e-10 0.00000e+00 -1.21218e-01 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.10952e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.34462e-01 1.00000e-10 0.00000e+00 -1.10952e-01 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.00698e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.23604e+00 1.00000e-10 0.00000e+00 -1.00698e-01 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
9.04412e-02 0.00000e+00 1.00000e+00 0.00000e+00 3.38865e+00 1.00000e-10 0.00000e+00 -9.04412e-02 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.01681e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.18203e+00 1.00000e-10 0.00000e+00 -8.01681e-02 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
6.99324e-02 0.00000e+00 1.00000e+00 0.00000e+00 -1.46594e+01 1.00000e-10 0.00000e+00 -6.99324e-02 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
5.97466e-02 0.00000e+00 1.00000e+00 0.00000e+00 -6.89894e+00 1.00000e-10 0.00000e+00 -5.97466e-02 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
4.94195e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.42360e+01 1.00000e-10 0.00000e+00 -4.94195e-02 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
3.90442e-02 0.00000e+00 1.00000e+00 0.00000e+00 -1.92543e+01 1.00000e-10 0.00000e+00 -3.90442e-02 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
2.91777e-02 0.00000e+00 1.00000e+00 0.00000e+00 -1.80556e+02 1.00000e-10 0.00000e+00 -2.91777e-02 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
1.90626e-02 0.00000e+00 1.00000e+00 0.00000e+00 1.93370e+02 1.00000e-10 0.00000e+00 -1.90626e-02 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
7.67002e-03 0.00000e+00 1.00000e+00 0.00000e+00 6.48727e+02 1.00000e-10 0.00000e+00 -7.67002e-03 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_n_ni.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
1.00000e+00 0.00000e+00 -1.00000e+00 0.00000e+00 1.00000e+00 1.00000e-10 0.00000e+00 -1.00000e+00 1 0.00000e+00 -5.00000e-01 0.00000e+00 0.00000e+00
9.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.90000e-01 1.00000e-10 0.00000e+00 -9.90000e-01 1 9.99999e-03 -4.90000e-01 0.00000e+00 0.00000e+00
9.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.80000e-01 1.00000e-10 0.00000e+00 -9.80000e-01 1 2.00000e-02 -4.80000e-01 0.00000e+00 0.00000e+00
9.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.70000e-01 1.00000e-10 0.00000e+00 -9.70000e-01 1 3.00000e-02 -4.70000e-01 0.00000e+00 0.00000e+00
9.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.60000e-01 1.00000e-10 0.00000e+00 -9.60000e-01 1 4.00000e-02 -4.60000e-01 0.00000e+00 0.00000e+00
9.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.50000e-01 1.00000e-10 0.00000e+00 -9.50000e-01 1 5.00000e-02 -4.50000e-01 0.00000e+00 0.00000e+00
9.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.40000e-01 1.00000e-10 0.00000e+00 -9.40000e-01 1 6.00000e-02 -4.40000e-01 0.00000e+00 0.00000e+00
9.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.30000e-01 1.00000e-10 0.00000e+00 -9.30000e-01 1 7.00000e-02 -4.30000e-01 0.00000e+00 0.00000e+00
9.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.20000e-01 1.00000e-10 0.00000e+00 -9.20000e-01 1 8.00000e-02 -4.20000e-01 0.00000e+00 0.00000e+00
9.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.10000e-01 1.00000e-10 0.00000e+00 -9.10000e-01 1 9.00000e-02 -4.10000e-01 0.00000e+00 0.00000e+00
9.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.00000e-01 1.00000e-10 0.00000e+00 -9.00000e-01 1 1.00000e-01 -4.00000e-01 0.00000e+00 0.00000e+00
8.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.90000e-01 1.00000e-10 0.00000e+00 -8.90000e-01 1 1.10000e-01 -3.90000e-01 0.00000e+00 0.00000e+00
8.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.80000e-01 1.00000e-10 0.00000e+00 -8.80000e-01 1 1.20000e-01 -3.80000e-01 0.00000e+00 0.00000e+00
8.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.70000e-01 1.00000e-10 0.00000e+00 -8.70000e-01 1 1.30000e-01 -3.70000e-01 0.00000e+00 0.00000e+00
8.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.60000e-01 1.00000e-10 0.00000e+00 -8.60000e-01 1 1.40000e-01 -3.60000e-01 0.00000e+00 0.00000e+00
8.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.50000e-01 1.00000e-10 0.00000e+00 -8.50000e-01 1 1.50000e-01 -3.50000e-01 0.00000e+00 0.00000e+00
8.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.40000e-01 1.00000e-10 0.00000e+00 -8.40000e-01 1 1.60000e-01 -3.40000e-01 0.00000e+00 0.00000e+00
8.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.30000e-01 1.00000e-10 0.00000e+00 -8.30000e-01 1 1.70000e-01 -3.30000e-01 0.00000e+00 0.00000e+00
8.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.20000e-01 1.00000e-10 0.00000e+00 -8.20000e-01 1 1.80000e-01 -3.20000e-01 0.00000e+00 0.00000e+00
8.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.10000e-01 1.00000e-10 0.00000e+00 -8.10000e-01 1 1.90000e-01 -3.10000e-01 0.00000e+00 0.00000e+00
8.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.00000e-01 1.00000e-10 0.00000e+00 -8.00000e-01 1 2.00000e-01 -3.00000e-01 0.00000e+00 0.00000e+00
7.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.90000e-01 1.00000e-10 0.00000e+00 -7.90000e-01 1 2.10000e-01 -2.90000e-01 0.00000e+00 0.00000e+00
7.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.80000e-01 1.00000e-10 0.00000e+00 -7.80000e-01 1 2.20000e-01 -2.80000e-01 0.00000e+00 0.00000e+00
7.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.70000e-01 1.00000e-10 0.00000e+00 -7.70000e-01 1 2.30000e-01 -2.70000e-01 0.00000e+00 0.00000e+00
7.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.60000e-01 1.00000e-10 0.00000e+00 -7.60000e-01 1 2.40000e-01 -2.60000e-01 0.00000e+00 0.00000e+00
7.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.50000e-01 1.00000e-10 0.00000e+00 -7.50000e-01 1 2.50000e-01 -2.50000e-01 0.00000e+00 0.00000e+00
7.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.40000e-01 1.00000e-10 0.00000e+00 -7.40000e-01 1 2.60000e-01 -2.40000e-01 0.00000e+00 0.00000e+00
7.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.30000e-01 1.00000e-10 0.00000e+00 -7.30000e-01 1 2.70000e-01 -2.30000e-01 0.00000e+00 0.00000e+00
7.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.20000e-01 1.00000e-10 0.00000e+00 -7.20000e-01 1 2.80000e-01 -2.20000e-01 0.00000e+00 0.00000e+00
7.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.10000e-01 1.00000e-10 0.00000e+00 -7.10000e-01 1 2.90000e-01 -2.10000e-01 0.00000e+00 0.00000e+00
7.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.00000e-01 1.00000e-10 0.00000e+00 -7.00000e-01 1 3.00000e-01 -2.00000e-01 0.00000e+00 0.00000e+00
6.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.90000e-01 1.00000e-10 0.00000e+00 -6.90000e-01 1 3.10000e-01 -1.90000e-01 0.00000e+00 0.00000e+00
6.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.80000e-01 1.00000e-10 0.00000e+00 -6.80000e-01 1 3.20000e-01 -1.80000e-01 0.00000e+00 0.00000e+00
6.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.70000e-01 1.00000e-10 0.00000e+00 -6.70000e-01 1 3.30000e-01 -1.70000e-01 0.00000e+00 0.00000e+00
6.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.60000e-01 1.00000e-10 0.00000e+00 -6.60000e-01 1 3.40000e-01 -1.60000e-01 0.00000e+00 0.00000e+00
6.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.50000e-01 1.00000e-10 0.00000e+00 -6.50000e-01 1 3.50000e-01 -1.50000e-01 0.00000e+00 0.00000e+00
6.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.40000e-01 1.00000e-10 0.00000e+00 -6.40000e-01 1 3.60000e-01 -1.40000e-01 0.00000e+00 0.00000e+00
6.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.30000e-01 1.00000e-10 0.00000e+00 -6.30000e-01 1 3.70000e-01 -1.30000e-01 0.00000e+00 0.00000e+00
6.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.20000e-01 1.00000e-10 0.00000e+00 -6.20000e-01 1 3.80000e-01 -1.20000e-01 0.00000e+00 0.00000e+00
6.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.10000e-01 1.00000e-10 0.00000e+00 -6.10000e-01 1 3.90000e-01 -1.10000e-01 0.00000e+00 0.00000e+00
6.00000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.00000e-01 1.00000e-10 0.00000e+00 -6.00000e-01 1 4.00000e-01 -1.00000e-01 0.00000e+00 0.00000e+00
5.90000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.90000e-01 1.00000e-10 0.00000e+00 -5.90000e-01 1 4.10000e-01 -9.00000e-02 0.00000e+00 0.00000e+00
5.80000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.80000e-01 1.00000e-10 0.00000e+00 -5.80000e-01 1 4.20000e-01 -8.00000e-02 0.00000e+00 0.00000e+00
5.70000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.70000e-01 1.00000e-10 0.00000e+00 -5.70000e-01 1 4.30000e-01 -7.00000e-02 0.00000e+00 0.00000e+00
5.60000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.60000e-01 1.00000e-10 0.00000e+00 -5.60000e-01 1 4.40000e-01 -6.00000e-02 0.00000e+00 0.00000e+00
5.50000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.50000e-01 1.00000e-10 0.00000e+00 -5.50000e-01 1 4.50000e-01 -5.00000e-02 0.00000e+00 0.00000e+00
5.40000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.40000e-01 1.00000e-10 0.00000e+00 -5.40000e-01 1 4.60000e-01 -4.00000e-02 0.00000e+00 0.00000e+00
5.30000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.30000e-01 1.00000e-10 0.00000e+00 -5.30000e-01 1 4.70000e-01 -3.00000e-02 0.00000e+00 0.00000e+00
5.20000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.20000e-01 1.00000e-10 0.00000e+00 -5.20000e-01 1 4.80000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
5.10000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.10000e-01 1.00000e-10 0.00000e+00 -5.10000e-01 1 4.90000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
5.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 5.00000e-01 1.00000e-10 0.00000e+00 -5.00000e-01 1 5.00000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.90000e-01 1.00000e-10 0.00000e+00 -4.90000e-01 1 5.10000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.80000e-01 1.00000e-10 0.00000e+00 -4.80000e-01 1 5.20000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.70000e-01 1.00000e-10 0.00000e+00 -4.70000e-01 1 5.30000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.60000e-01 1.00000e-10 0.00000e+00 -4.60000e-01 1 5.40000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.50000e-01 1.00000e-10 0.00000e+00 -4.50000e-01 1 5.50000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.40000e-01 1.00000e-10 0.00000e+00 -4.40000e-01 1 5.60000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.30000e-01 1.00000e-10 0.00000e+00 -4.30000e-01 1 5.70000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.20000e-01 1.00000e-10 0.00000e+00 -4.20000e-01 1 5.80000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.10000e-01 1.00000e-10 0.00000e+00 -4.10000e-01 1 5.90000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.00000e-01 1.00000e-10 0.00000e+00 -4.00000e-01 1 6.00000e-01 1.00000e-01 0.00000e+00 0.00000e+00
3.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.90000e-01 1.00000e-10 0.00000e+00 -3.90000e-01 1 6.10000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.80000e-01 1.00000e-10 0.00000e+00 -3.80000e-01 1 6.20000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.70000e-01 1.00000e-10 0.00000e+00 -3.70000e-01 1 6.30000e-01 1.30000e-01 0.00000e+00 0.00000e+00
3.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.60000e-01 1.00000e-10 0.00000e+00 -3.60000e-01 1 6.40000e-01 1.40000e-01 0.00000e+00 0.00000e+00
3.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.50000e-01 1.00000e-10 0.00000e+00 -3.50000e-01 1 6.50000e-01 1.50000e-01 0.00000e+00 0.00000e+00
3.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.40000e-01 1.00000e-10 0.00000e+00 -3.40000e-01 1 6.60000e-01 1.60000e-01 0.00000e+00 0.00000e+00
3.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.30000e-01 1.00000e-10 0.00000e+00 -3.30000e-01 1 6.70000e-01 1.70000e-01 0.00000e+00 0.00000e+00
3.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.20000e-01 1.00000e-10 0.00000e+00 -3.20000e-01 1 6.80000e-01 1.80000e-01 0.00000e+00 0.00000e+00
3.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.10000e-01 1.00000e-10 0.00000e+00 -3.10000e-01 1 6.90000e-01 1.90000e-01 0.00000e+00 0.00000e+00
3.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.00000e-01 1.00000e-10 0.00000e+00 -3.00000e-01 1 7.00000e-01 2.00000e-01 0.00000e+00 0.00000e+00
2.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.90000e-01 1.00000e-10 0.00000e+00 -2.90000e-01 1 7.10000e-01 2.10000e-01 0.00000e+00 0.00000e+00
2.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.80000e-01 1.00000e-10 0.00000e+00 -2.80000e-01 1 7.20000e-01 2.20000e-01 0.00000e+00 0.00000e+00
2.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.70000e-01 1.00000e-10 0.00000e+00 -2.70000e-01 1 7.30000e-01 2.30000e-01 0.00000e+00 0.00000e+00
2.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.60000e-01 1.00000e-10 0.00000e+00 -2.60000e-01 1 7.40000e-01 2.40000e-01 0.00000e+00 0.00000e+00
2.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.50000e-01 1.00000e-10 0.00000e+00 -2.50000e-01 1 7.50000e-01 2.50000e-01 0.00000e+00 0.00000e+00
2.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.40000e-01 1.00000e-10 0.00000e+00 -2.40000e-01 1 7.60000e-01 2.60000e-01 0.00000e+00 0.00000e+00
2.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.30000e-01 1.00000e-10 0.00000e+00 -2.30000e-01 1 7.70000e-01 2.70000e-01 0.00000e+00 0.00000e+00
2.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.20000e-01 1.00000e-10 0.00000e+00 -2.20000e-01 1 7.80000e-01 2.80000e-01 0.00000e+00 0.00000e+00
2.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.10000e-01 1.00000e-10 0.00000e+00 -2.10000e-01 1 7.90000e-01 2.90000e-01 0.00000e+00 0.00000e+00
2.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.00000e-01 1.00000e-10 0.00000e+00 -2.00000e-01 1 8.00000e-01 3.00000e-01 0.00000e+00 0.00000e+00
1.90000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.90000e-01 1.00000e-10 0.00000e+00 -1.90000e-01 1 8.10000e-01 3.10000e-01 0.00000e+00 0.00000e+00
1.80000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.80000e-01 1.00000e-10 0.00000e+00 -1.80000e-01 1 8.20000e-01 3.20000e-01 0.00000e+00 0.00000e+00
1.70000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.70000e-01 1.00000e-10 0.00000e+00 -1.70000e-01 1 8.30000e-01 3.30000e-01 0.00000e+00 0.00000e+00
1.60000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.60000e-01 1.00000e-10 0.00000e+00 -1.60000e-01 1 8.40000e-01 3.40000e-01 0.00000e+00 0.00000e+00
1.50000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.50000e-01 1.00000e-10 0.00000e+00 -1.50000e-01 1 8.50000e-01 3.50000e-01 0.00000e+00 0.00000e+00
1.40000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.40000e-01 1.00000e-10 0.00000e+00 -1.40000e-01 1 8.60000e-01 3.60000e-01 0.00000e+00 0.00000e+00
1.30000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.30000e-01 1.00000e-10 0.00000e+00 -1.30000e-01 1 8.70000e-01 3.70000e-01 0.00000e+00 0.00000e+00
1.20000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.20000e-01 1.00000e-10 0.00000e+00 -1.20000e-01 1 8.80000e-01 3.80000e-01 0.00000e+00 0.00000e+00
1.10000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.10000e-01 1.00000e-10 0.00000e+00 -1.10000e-01 1 8.90000e-01 3.90000e-01 0.00000e+00 0.00000e+00
1.00000e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.00000e-01 1.00000e-10 0.00000e+00 -1.00000e-01 1 9.00000e-01 4.00000e-01 0.00000e+00 0.00000e+00
9.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 9.00000e-02 1.00000e-10 0.00000e+00 -9.00000e-02 1 9.10000e-01 4.10000e-01 0.00000e+00 0.00000e+00
8.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 8.00000e-02 1.00000e-10 0.00000e+00 -8.00000e-02 1 9.20000e-01 4.20000e-01 0.00000e+00 0.00000e+00
7.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 7.00000e-02 1.00000e-10 0.00000e+00 -7.00000e-02 1 9.30000e-01 4.30000e-01 0.00000e+00 0.00000e+00
6.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 6.00000e-02 1.00000e-10 0.00000e+00 -6.00000e-02 1 9.40000e-01 4.40000e-01 0.00000e+00 0.00000e+00
5.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 5.00000e-02 1.00000e-10 0.00000e+00 -5.00000e-02 1 9.50000e-01 4.50000e-01 0.00000e+00 0.00000e+00
4.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 4.00000e-02 1.00000e-10 0.00000e+00 -4.00000e-02 1 9.60000e-01 4.60000e-01 0.00000e+00 0.00000e+00
3.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 3.00000e-02 1.00000e-10 0.00000e+00 -3.00000e-02 1 9.70000e-01 4.70000e-01 0.00000e+00 0.00000e+00
2.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 2.00000e-02 1.00000e-10 0.00000e+00 -2.00000e-02 1 9.80000e-01 4.80000e-01 0.00000e+00 0.00000e+00
1.00000e-02 0.00000e+00 1.00000e+00 0.00000e+00 1.00000e-02 1.00000e-10 0.00000e+00 -1.00000e-02 1 9.90000e-01 4.90000e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan 0 1.00000e+00 5.00000e-01 0.00000e+00 0.00000e+00


==> fig/mi_omega0_max.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 0.00000e+00 0.00000e+00
6.22186e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.81239e+00 1.00000e-03 0.00000e+00 -6.22186e-01 1 2.50000e-03 -1.22500e-01 0.00000e+00 0.00000e+00
6.19456e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.09139e+00 1.00000e-03 0.00000e+00 -6.19456e-01 1 5.00000e-03 -1.20000e-01 0.00000e+00 0.00000e+00
6.16775e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -3.23411e+00 1.00000e-03 0.00000e+00 -6.16775e-01 1 7.50000e-03 -1.17500e-01 0.00000e+00 0.00000e+00
6.14122e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -2.62586e+00 1.00000e-03 0.00000e+00 -6.14122e-01 1 1.00000e-02 -1.15000e-01 0.00000e+00 0.00000e+00
6.11484e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.70918e+00 1.00000e-03 0.00000e+00 -6.11484e-01 1 1.25000e-02 -1.12500e-01 0.00000e+00 0.00000e+00
6.08856e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -8.19622e-01 1.00000e-03 0.00000e+00 -6.08856e-01 1 1.50000e-02 -1.10000e-01 0.00000e+00 0.00000e+00
6.06231e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.46035e-01 1.00000e-03 0.00000e+00 -6.06231e-01 1 1.75000e-02 -1.07500e-01 0.00000e+00 0.00000e+00
6.03609e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.55621e-01 1.00000e-03 0.00000e+00 -6.03609e-01 1 2.00000e-02 -1.05000e-01 0.00000e+00 0.00000e+00
6.00986e-01 0.00000e+00 -1.00000e+00 0.00000e+00 4.15576e-01 1.00000e-03 0.00000e+00 -6.00986e-01 1 2.25000e-02 -1.02500e-01 0.00000e+00 0.00000e+00
5.98362e-01 0.00000e+00 -1.00000e+00 0.00000e+00 4.04326e-01 1.00000e-03 0.00000e+00 -5.98362e-01 1 2.50000e-02 -1.00000e-01 0.00000e+00 0.00000e+00
5.95735e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.99156e-01 1.00000e-03 0.00000e+00 -5.95735e-01 1 2.75000e-02 -9.75000e-02 0.00000e+00 0.00000e+00
5.93107e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.63043e-01 1.00000e-03 0.00000e+00 -5.93107e-01 1 3.00000e-02 -9.50000e-02 0.00000e+00 0.00000e+00
5.90475e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.88896e-02 1.00000e-03 0.00000e+00 -5.90475e-01 1 3.25000e-02 -9.25000e-02 0.00000e+00 0.00000e+00
5.87840e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -5.02552e-02 1.00000e-03 0.00000e+00 -5.87840e-01 1 3.50000e-02 -9.00000e-02 0.00000e+00 0.00000e+00
5.85201e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -9.56086e-02 1.00000e-03 0.00000e+00 -5.85201e-01 1 3.75000e-02 -8.75000e-02 0.00000e+00 0.00000e+00
5.82557e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -9.75489e-02 1.00000e-03 0.00000e+00 -5.82557e-01 1 4.00000e-02 -8.50000e-02 0.00000e+00 0.00000e+00
5.79910e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -6.16082e-02 1.00000e-03 0.00000e+00 -5.79910e-01 1 4.25000e-02 -8.25000e-02 0.00000e+00 0.00000e+00
5.77258e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.43353e-03 1.00000e-03 0.00000e+00 -5.77258e-01 1 4.50000e-02 -8.00000e-02 0.00000e+00 0.00000e+00
5.74602e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.54297e-02 1.00000e-03 0.00000e+00 -5.74602e-01 1 4.75000e-02 -7.75000e-02 0.00000e+00 0.00000e+00
5.71940e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.68329e-01 1.00000e-03 0.00000e+00 -5.71940e-01 1 5.00000e-02 -7.50000e-02 0.00000e+00 0.00000e+00
5.69273e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.31436e-01 1.00000e-03 0.00000e+00 -5.69273e-01 1 5.25000e-02 -7.25000e-02 0.00000e+00 0.00000e+00
5.66600e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.50812e-01 1.00000e-03 0.00000e+00 -5.66600e-01 1 5.50000e-02 -7.00000e-02 0.00000e+00 0.00000e+00
5.63921e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.01901e-01 1.00000e-03 0.00000e+00 -5.63921e-01 1 5.75000e-02 -6.75000e-02 0.00000e+00 0.00000e+00
5.61235e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.53007e-02 1.00000e-03 0.00000e+00 -5.61235e-01 1 6.00000e-02 -6.50000e-02 0.00000e+00 0.00000e+00
5.58543e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.66652e-01 1.00000e-03 0.00000e+00 -5.58543e-01 1 6.25000e-02 -6.25000e-02 0.00000e+00 0.00000e+00
5.55843e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -4.82391e-01 1.00000e-03 0.00000e+00 -5.55843e-01 1 6.50000e-02 -6.00000e-02 0.00000e+00 0.00000e+00
5.53136e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -8.44960e-01 1.00000e-03 0.00000e+00 -5.53136e-01 1 6.75000e-02 -5.75000e-02 0.00000e+00 0.00000e+00
5.50420e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.19016e+00 1.00000e-03 0.00000e+00 -5.50420e-01 1 7.00000e-02 -5.50000e-02 0.00000e+00 0.00000e+00
5.47694e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.42795e+00 1.00000e-03 0.00000e+00 -5.47694e-01 1 7.25000e-02 -5.25000e-02 0.00000e+00 0.00000e+00
5.44958e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.45300e+00 1.00000e-03 0.00000e+00 -5.44958e-01 1 7.50000e-02 -5.00000e-02 0.00000e+00 0.00000e+00
5.42211e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -1.15769e+00 1.00000e-03 0.00000e+00 -5.42211e-01 1 7.75000e-02 -4.75000e-02 0.00000e+00 0.00000e+00
5.39450e-01 0.00000e+00 -1.00000e+00 0.00000e+00 -4.54081e-01 1.00000e-03 0.00000e+00 -5.39450e-01 1 8.00000e-02 -4.50000e-02 0.00000e+00 0.00000e+00
5.36674e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.06052e-01 1.00000e-03 0.00000e+00 -5.36674e-01 1 8.25000e-02 -4.25000e-02 0.00000e+00 0.00000e+00
5.33880e-01 0.00000e+00 -1.00000e+00 0.00000e+00 2.31033e+00 1.00000e-03 0.00000e+00 -5.33880e-01 1 8.50000e-02 -4.00000e-02 0.00000e+00 0.00000e+00
5.31066e-01 0.00000e+00 -1.00000e+00 0.00000e+00 4.27209e+00 1.00000e-03 0.00000e+00 -5.31066e-01 1 8.75000e-02 -3.75000e-02 0.00000e+00 0.00000e+00
5.28228e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.42876e+00 1.00000e-03 0.00000e+00 -5.28228e-01 1 9.00000e-02 -3.50000e-02 0.00000e+00 0.00000e+00
5.25363e-01 0.00000e+00 -1.00000e+00 0.00000e+00 8.54908e+00 1.00000e-03 0.00000e+00 -5.25363e-01 1 9.25000e-02 -3.25000e-02 0.00000e+00 0.00000e+00
5.22466e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.03618e+01 1.00000e-03 0.00000e+00 -5.22466e-01 1 9.50000e-02 -3.00000e-02 0.00000e+00 0.00000e+00
5.19534e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.15880e+01 1.00000e-03 0.00000e+00 -5.19534e-01 1 9.75000e-02 -2.75000e-02 0.00000e+00 0.00000e+00
5.16571e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.19940e+01 1.00000e-03 0.00000e+00 -5.16571e-01 1 1.00000e-01 -2.50000e-02 0.00000e+00 0.00000e+00
5.13591e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.14395e+01 1.00000e-03 0.00000e+00 -5.13591e-01 1 1.02500e-01 -2.25000e-02 0.00000e+00 0.00000e+00
5.10635e-01 0.00000e+00 -1.00000e+00 0.00000e+00 9.93720e+00 1.00000e-03 0.00000e+00 -5.10635e-01 1 1.05000e-01 -2.00000e-02 0.00000e+00 0.00000e+00
5.07795e-01 0.00000e+00 -1.00000e+00 0.00000e+00 7.70712e+00 1.00000e-03 0.00000e+00 -5.07795e-01 1 1.07500e-01 -1.75000e-02 0.00000e+00 0.00000e+00
5.05225e-01 0.00000e+00 -1.00000e+00 0.00000e+00 5.22485e+00 1.00000e-03 0.00000e+00 -5.05225e-01 1 1.10000e-01 -1.50000e-02 0.00000e+00 0.00000e+00
5.03110e-01 0.00000e+00 -1.00000e+00 0.00000e+00 3.10875e+00 1.00000e-03 0.00000e+00 -5.03110e-01 1 1.12500e-01 -1.25000e-02 0.00000e+00 0.00000e+00
5.01578e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.57676e+00 1.00000e-03 0.00000e+00 -5.01578e-01 1 1.15000e-01 -1.00000e-02 0.00000e+00 0.00000e+00
5.00635e-01 0.00000e+00 -1.00000e+00 0.00000e+00 6.33330e-01 1.00000e-03 0.00000e+00 -5.00635e-01 1 1.17500e-01 -7.50000e-03 0.00000e+00 0.00000e+00
5.00171e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.69544e-01 1.00000e-03 0.00000e+00 -5.00171e-01 1 1.20000e-01 -5.00000e-03 0.00000e+00 0.00000e+00
5.00018e-01 0.00000e+00 -1.00000e+00 0.00000e+00 1.68759e-02 1.00000e-03 0.00000e+00 -5.00018e-01 1 1.22500e-01 -2.50000e-03 0.00000e+00 0.00000e+00
5.00001e-01 0.00000e+00 1.00000e+00 0.00000e+00 -4.79448e-04 1.00000e-03 0.00000e+00 -5.00001e-01 1 1.25000e-01 0.00000e+00 0.00000e+00 0.00000e+00
4.99984e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.78352e-02 1.00000e-03 0.00000e+00 -4.99984e-01 1 1.27500e-01 2.50000e-03 0.00000e+00 0.00000e+00
4.99831e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.70588e-01 1.00000e-03 0.00000e+00 -4.99831e-01 1 1.30000e-01 5.00000e-03 0.00000e+00 0.00000e+00
4.99367e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.34541e-01 1.00000e-03 0.00000e+00 -4.99367e-01 1 1.32500e-01 7.50000e-03 0.00000e+00 0.00000e+00
4.98423e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.57821e+00 1.00000e-03 0.00000e+00 -4.98423e-01 1 1.35000e-01 1.00000e-02 0.00000e+00 0.00000e+00
4.96891e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.11043e+00 1.00000e-03 0.00000e+00 -4.96891e-01 1 1.37500e-01 1.25000e-02 0.00000e+00 0.00000e+00
4.94775e-01 0.00000e+00 1.00000e+00 0.00000e+00 -5.22668e+00 1.00000e-03 0.00000e+00 -4.94775e-01 1 1.40000e-01 1.50000e-02 0.00000e+00 0.00000e+00
4.92205e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.70873e+00 1.00000e-03 0.00000e+00 -4.92205e-01 1 1.42500e-01 1.75000e-02 0.00000e+00 0.00000e+00
4.89365e-01 0.00000e+00 1.00000e+00 0.00000e+00 -9.93812e+00 1.00000e-03 0.00000e+00 -4.89365e-01 1 1.45000e-01 2.00000e-02 0.00000e+00 0.00000e+00
4.86409e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.14395e+01 1.00000e-03 0.00000e+00 -4.86409e-01 1 1.47500e-01 2.25000e-02 0.00000e+00 0.00000e+00
4.83429e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.19931e+01 1.00000e-03 0.00000e+00 -4.83429e-01 1 1.50000e-01 2.50000e-02 0.00000e+00 0.00000e+00
4.80466e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.15864e+01 1.00000e-03 0.00000e+00 -4.80466e-01 1 1.52500e-01 2.75000e-02 0.00000e+00 0.00000e+00
4.77534e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.03596e+01 1.00000e-03 0.00000e+00 -4.77534e-01 1 1.55000e-01 3.00000e-02 0.00000e+00 0.00000e+00
4.74637e-01 0.00000e+00 1.00000e+00 0.00000e+00 -8.54652e+00 1.00000e-03 0.00000e+00 -4.74637e-01 1 1.57500e-01 3.25000e-02 0.00000e+00 0.00000e+00
4.71771e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.42612e+00 1.00000e-03 0.00000e+00 -4.71771e-01 1 1.60000e-01 3.50000e-02 0.00000e+00 0.00000e+00
4.68934e-01 0.00000e+00 1.00000e+00 0.00000e+00 -4.26953e+00 1.00000e-03 0.00000e+00 -4.68934e-01 1 1.62500e-01 3.75000e-02 0.00000e+00 0.00000e+00
4.66120e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.30798e+00 1.00000e-03 0.00000e+00 -4.66120e-01 1 1.65000e-01 4.00000e-02 0.00000e+00 0.00000e+00
4.63326e-01 0.00000e+00 1.00000e+00 0.00000e+00 -7.03988e-01 1.00000e-03 0.00000e+00 -4.63326e-01 1 1.67500e-01 4.25000e-02 0.00000e+00 0.00000e+00
4.60550e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.55825e-01 1.00000e-03 0.00000e+00 -4.60550e-01 1 1.70000e-01 4.50000e-02 0.00000e+00 0.00000e+00
4.57789e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.15910e+00 1.00000e-03 0.00000e+00 -4.57789e-01 1 1.72500e-01 4.75000e-02 0.00000e+00 0.00000e+00
4.55042e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.45407e+00 1.00000e-03 0.00000e+00 -4.55042e-01 1 1.75000e-01 5.00000e-02 0.00000e+00 0.00000e+00
4.52306e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.42869e+00 1.00000e-03 0.00000e+00 -4.52306e-01 1 1.77500e-01 5.25000e-02 0.00000e+00 0.00000e+00
4.49580e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.19054e+00 1.00000e-03 0.00000e+00 -4.49580e-01 1 1.80000e-01 5.50000e-02 0.00000e+00 0.00000e+00
4.46864e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.44932e-01 1.00000e-03 0.00000e+00 -4.46864e-01 1 1.82500e-01 5.75000e-02 0.00000e+00 0.00000e+00
4.44156e-01 0.00000e+00 1.00000e+00 0.00000e+00 4.81901e-01 1.00000e-03 0.00000e+00 -4.44156e-01 1 1.85000e-01 6.00000e-02 0.00000e+00 0.00000e+00
4.41457e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.65676e-01 1.00000e-03 0.00000e+00 -4.41457e-01 1 1.87500e-01 6.25000e-02 0.00000e+00 0.00000e+00
4.38765e-01 0.00000e+00 1.00000e+00 0.00000e+00 -6.66782e-02 1.00000e-03 0.00000e+00 -4.38765e-01 1 1.90000e-01 6.50000e-02 0.00000e+00 0.00000e+00
4.36079e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.03415e-01 1.00000e-03 0.00000e+00 -4.36079e-01 1 1.92500e-01 6.75000e-02 0.00000e+00 0.00000e+00
4.33400e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.51958e-01 1.00000e-03 0.00000e+00 -4.33400e-01 1 1.95000e-01 7.00000e-02 0.00000e+00 0.00000e+00
4.30727e-01 0.00000e+00 1.00000e+00 0.00000e+00 -2.31481e-01 1.00000e-03 0.00000e+00 -4.30727e-01 1 1.97500e-01 7.25000e-02 0.00000e+00 0.00000e+00
4.28060e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.66384e-01 1.00000e-03 0.00000e+00 -4.28060e-01 1 2.00000e-01 7.50000e-02 0.00000e+00 0.00000e+00
4.25398e-01 0.00000e+00 1.00000e+00 0.00000e+00 -8.05764e-02 1.00000e-03 0.00000e+00 -4.25398e-01 1 2.02500e-01 7.75000e-02 0.00000e+00 0.00000e+00
4.22742e-01 0.00000e+00 1.00000e+00 0.00000e+00 5.08628e-03 1.00000e-03 0.00000e+00 -4.22742e-01 1 2.05000e-01 8.00000e-02 0.00000e+00 0.00000e+00
4.20090e-01 0.00000e+00 1.00000e+00 0.00000e+00 7.40979e-02 1.00000e-03 0.00000e+00 -4.20090e-01 1 2.07500e-01 8.25000e-02 0.00000e+00 0.00000e+00
4.17442e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.13426e-01 1.00000e-03 0.00000e+00 -4.17442e-01 1 2.10000e-01 8.50000e-02 0.00000e+00 0.00000e+00
4.14799e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.12934e-01 1.00000e-03 0.00000e+00 -4.14799e-01 1 2.12500e-01 8.75000e-02 0.00000e+00 0.00000e+00
4.12160e-01 0.00000e+00 1.00000e+00 0.00000e+00 6.53199e-02 1.00000e-03 0.00000e+00 -4.12160e-01 1 2.15000e-01 9.00000e-02 0.00000e+00 0.00000e+00
4.09525e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.16228e-02 1.00000e-03 0.00000e+00 -4.09525e-01 1 2.17500e-01 9.25000e-02 0.00000e+00 0.00000e+00
4.06893e-01 0.00000e+00 1.00000e+00 0.00000e+00 -1.70353e-01 1.00000e-03 0.00000e+00 -4.06893e-01 1 2.20000e-01 9.50000e-02 0.00000e+00 0.00000e+00
4.04264e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.27404e-01 1.00000e-03 0.00000e+00 -4.04264e-01 1 2.22500e-01 9.75000e-02 0.00000e+00 0.00000e+00
4.01638e-01 0.00000e+00 1.00000e+00 0.00000e+00 -4.56488e-01 1.00000e-03 0.00000e+00 -4.01638e-01 1 2.25000e-01 1.00000e-01 0.00000e+00 0.00000e+00
3.99014e-01 0.00000e+00 1.00000e+00 0.00000e+00 -4.87164e-01 1.00000e-03 0.00000e+00 -3.99014e-01 1 2.27500e-01 1.02500e-01 0.00000e+00 0.00000e+00
3.96391e-01 0.00000e+00 1.00000e+00 0.00000e+00 -3.29852e-01 1.00000e-03 0.00000e+00 -3.96391e-01 1 2.30000e-01 1.05000e-01 0.00000e+00 0.00000e+00
3.93769e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.01878e-01 1.00000e-03 0.00000e+00 -3.93769e-01 1 2.32500e-01 1.07500e-01 0.00000e+00 0.00000e+00
3.91144e-01 0.00000e+00 1.00000e+00 0.00000e+00 8.54863e-01 1.00000e-03 0.00000e+00 -3.91144e-01 1 2.35000e-01 1.10000e-01 0.00000e+00 0.00000e+00
3.88516e-01 0.00000e+00 1.00000e+00 0.00000e+00 1.88410e+00 1.00000e-03 0.00000e+00 -3.88516e-01 1 2.37500e-01 1.12500e-01 0.00000e+00 0.00000e+00
3.85878e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.99782e+00 1.00000e-03 0.00000e+00 -3.85878e-01 1 2.40000e-01 1.15000e-01 0.00000e+00 0.00000e+00
3.83225e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.83609e+00 1.00000e-03 0.00000e+00 -3.83225e-01 1 2.42500e-01 1.17500e-01 0.00000e+00 0.00000e+00
3.80544e-01 0.00000e+00 1.00000e+00 0.00000e+00 3.90821e+00 1.00000e-03 0.00000e+00 -3.80544e-01 1 2.45000e-01 1.20000e-01 0.00000e+00 0.00000e+00
3.77814e-01 0.00000e+00 1.00000e+00 0.00000e+00 2.77113e+00 1.00000e-03 0.00000e+00 -3.77814e-01 1 2.47500e-01 1.22500e-01 0.00000e+00 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 0.00000e+00 0.00000e+00


==> fig/mi_omega0_min.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 -2.05203e-06 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 4.99900e-01 0.00000e+00
6.22630e-01 -2.09176e-06 -1.00000e+00 0.00000e+00 -1.63393e+00 1.00000e-03 0.00000e+00 -6.22630e-01 1 2.50000e-03 -1.22500e-01 4.99900e-01 0.00000e+00
6.20180e-01 -2.13319e-06 -1.00000e+00 0.00000e+00 -3.13878e+00 1.00000e-03 0.00000e+00 -6.20180e-01 1 5.00000e-03 -1.20000e-01 4.99900e-01 0.00000e+00
6.17679e-01 -2.17643e-06 -1.00000e+00 0.00000e+00 -3.55969e+00 1.00000e-03 0.00000e+00 -6.17679e-01 1 7.50000e-03 -1.17500e-01 4.99900e-01 0.00000e+00
6.15146e-01 -2.22160e-06 -1.00000e+00 0.00000e+00 -3.12503e+00 1.00000e-03 0.00000e+00 -6.15146e-01 1 1.00000e-02 -1.15000e-01 4.99900e-01 0.00000e+00
6.12592e-01 -2.26883e-06 -1.00000e+00 0.00000e+00 -2.23982e+00 1.00000e-03 0.00000e+00 -6.12592e-01 1 1.25000e-02 -1.12500e-01 4.99900e-01 0.00000e+00
6.10026e-01 -2.31825e-06 -1.00000e+00 0.00000e+00 -1.27454e+00 1.00000e-03 0.00000e+00 -6.10026e-01 1 1.50000e-02 -1.10000e-01 4.99900e-01 0.00000e+00
6.07452e-01 -2.37003e-06 -1.00000e+00 0.00000e+00 -4.68223e-01 1.00000e-03 0.00000e+00 -6.07452e-01 1 1.75000e-02 -1.07500e-01 4.99900e-01 0.00000e+00
6.04872e-01 -2.42432e-06 -1.00000e+00 0.00000e+00 7.46881e-02 1.00000e-03 0.00000e+00 -6.04872e-01 1 2.00000e-02 -1.05000e-01 4.99900e-01 0.00000e+00
6.02288e-01 -2.48132e-06 -1.00000e+00 0.00000e+00 3.52978e-01 1.00000e-03 0.00000e+00 -6.02288e-01 1 2.25000e-02 -1.02500e-01 4.99900e-01 0.00000e+00
5.99702e-01 -2.54122e-06 -1.00000e+00 0.00000e+00 4.23687e-01 1.00000e-03 0.00000e+00 -5.99702e-01 1 2.50000e-02 -1.00000e-01 4.99900e-01 0.00000e+00
5.97114e-01 -2.60425e-06 -1.00000e+00 0.00000e+00 3.62661e-01 1.00000e-03 0.00000e+00 -5.97114e-01 1 2.75000e-02 -9.75000e-02 4.99900e-01 0.00000e+00
5.94524e-01 -2.67066e-06 -1.00000e+00 0.00000e+00 2.40591e-01 1.00000e-03 0.00000e+00 -5.94524e-01 1 3.00000e-02 -9.50000e-02 4.99900e-01 0.00000e+00
5.91932e-01 -2.74071e-06 -1.00000e+00 0.00000e+00 1.09615e-01 1.00000e-03 0.00000e+00 -5.91932e-01 1 3.25000e-02 -9.25000e-02 4.99900e-01 0.00000e+00
5.89339e-01 -2.81472e-06 -1.00000e+00 0.00000e+00 2.14630e-03 1.00000e-03 0.00000e+00 -5.89339e-01 1 3.50000e-02 -9.00000e-02 4.99900e-01 0.00000e+00
5.86744e-01 -2.89302e-06 -1.00000e+00 0.00000e+00 -6.63643e-02 1.00000e-03 0.00000e+00 -5.86744e-01 1 3.75000e-02 -8.75000e-02 4.99900e-01 0.00000e+00
5.84148e-01 -2.97598e-06 -1.00000e+00 0.00000e+00 -9.18383e-02 1.00000e-03 0.00000e+00 -5.84148e-01 1 4.00000e-02 -8.50000e-02 4.99900e-01 0.00000e+00
5.81551e-01 -3.06404e-06 -1.00000e+00 0.00000e+00 -7.69991e-02 1.00000e-03 0.00000e+00 -5.81551e-01 1 4.25000e-02 -8.25000e-02 4.99900e-01 0.00000e+00
5.78952e-01 -3.15768e-06 -1.00000e+00 0.00000e+00 -2.85034e-02 1.00000e-03 0.00000e+00 -5.78952e-01 1 4.50000e-02 -8.00000e-02 4.99900e-01 0.00000e+00
5.76352e-01 -3.25742e-06 -1.00000e+00 0.00000e+00 4.42149e-02 1.00000e-03 0.00000e+00 -5.76352e-01 1 4.75000e-02 -7.75000e-02 4.99900e-01 0.00000e+00
5.73750e-01 -3.36388e-06 -1.00000e+00 0.00000e+00 1.28405e-01 1.00000e-03 0.00000e+00 -5.73750e-01 1 5.00000e-02 -7.50000e-02 4.99900e-01 0.00000e+00
5.71148e-01 -3.47776e-06 -1.00000e+00 0.00000e+00 2.07635e-01 1.00000e-03 0.00000e+00 -5.71148e-01 1 5.25000e-02 -7.25000e-02 4.99900e-01 0.00000e+00
5.68545e-01 -3.59985e-06 -1.00000e+00 0.00000e+00 2.61452e-01 1.00000e-03 0.00000e+00 -5.68545e-01 1 5.50000e-02 -7.00000e-02 4.99900e-01 0.00000e+00
5.65941e-01 -3.73107e-06 -1.00000e+00 0.00000e+00 2.67327e-01 1.00000e-03 0.00000e+00 -5.65941e-01 1 5.75000e-02 -6.75000e-02 4.99900e-01 0.00000e+00
5.63337e-01 -3.87245e-06 -1.00000e+00 0.00000e+00 2.03573e-01 1.00000e-03 0.00000e+00 -5.63337e-01 1 6.00000e-02 -6.50000e-02 4.99900e-01 0.00000e+00
5.60733e-01 -4.02524e-06 -1.00000e+00 0.00000e+00 5.48532e-02 1.00000e-03 0.00000e+00 -5.60733e-01 1 6.25000e-02 -6.25000e-02 4.99900e-01 0.00000e+00
5.58130e-01 -4.19084e-06 -1.00000e+00 0.00000e+00 -1.81924e-01 1.00000e-03 0.00000e+00 -5.58130e-01 1 6.50000e-02 -6.00000e-02 4.99900e-01 0.00000e+00
5.55527e-01 -4.37094e-06 -1.00000e+00 0.00000e+00 -4.91762e-01 1.00000e-03 0.00000e+00 -5.55527e-01 1 6.75000e-02 -5.75000e-02 4.99900e-01 0.00000e+00
5.52926e-01 -4.56750e-06 -1.00000e+00 0.00000e+00 -8.37002e-01 1.00000e-03 0.00000e+00 -5.52926e-01 1 7.00000e-02 -5.50000e-02 4.99900e-01 0.00000e+00
5.50327e-01 -4.78289e-06 -1.00000e+00 0.00000e+00 -1.15739e+00 1.00000e-03 0.00000e+00 -5.50327e-01 1 7.25000e-02 -5.25000e-02 4.99900e-01 0.00000e+00
5.47732e-01 -5.01992e-06 -1.00000e+00 0.00000e+00 -1.37237e+00 1.00000e-03 0.00000e+00 -5.47732e-01 1 7.50000e-02 -5.00000e-02 4.99900e-01 0.00000e+00
5.45140e-01 -5.28201e-06 -1.00000e+00 0.00000e+00 -1.39131e+00 1.00000e-03 0.00000e+00 -5.45140e-01 1 7.75000e-02 -4.75000e-02 4.99900e-01 0.00000e+00
5.42554e-01 -5.57334e-06 -1.00000e+00 0.00000e+00 -1.12465e+00 1.00000e-03 0.00000e+00 -5.42554e-01 1 8.00000e-02 -4.50000e-02 4.99900e-01 0.00000e+00
5.39975e-01 -5.89906e-06 -1.00000e+00 0.00000e+00 -5.01291e-01 1.00000e-03 0.00000e+00 -5.39975e-01 1 8.25000e-02 -4.25000e-02 4.99900e-01 0.00000e+00
5.37405e-01 -6.26563e-06 -1.00000e+00 0.00000e+00 5.16533e-01 1.00000e-03 0.00000e+00 -5.37405e-01 1 8.50000e-02 -4.00000e-02 4.99900e-01 0.00000e+00
5.34846e-01 -6.68122e-06 -1.00000e+00 0.00000e+00 1.91951e+00 1.00000e-03 0.00000e+00 -5.34846e-01 1 8.75000e-02 -3.75000e-02 4.99900e-01 0.00000e+00
5.32300e-01 -7.15633e-06 -1.00000e+00 0.00000e+00 3.64324e+00 1.00000e-03 0.00000e+00 -5.32300e-01 1 9.00000e-02 -3.50000e-02 4.99900e-01 0.00000e+00
5.29771e-01 -7.70469e-06 -1.00000e+00 0.00000e+00 5.57060e+00 1.00000e-03 0.00000e+00 -5.29771e-01 1 9.25000e-02 -3.25000e-02 4.99900e-01 0.00000e+00
5.27263e-01 -8.34463e-06 -1.00000e+00 0.00000e+00 7.53911e+00 1.00000e-03 0.00000e+00 -5.27263e-01 1 9.50000e-02 -3.00000e-02 4.99900e-01 0.00000e+00
5.24778e-01 -9.10110e-06 -1.00000e+00 0.00000e+00 9.36320e+00 1.00000e-03 0.00000e+00 -5.24778e-01 1 9.75000e-02 -2.75000e-02 4.99900e-01 0.00000e+00
5.22323e-01 -1.00091e-05 -1.00000e+00 0.00000e+00 1.08553e+01 1.00000e-03 0.00000e+00 -5.22323e-01 1 1.00000e-01 -2.50000e-02 4.99900e-01 0.00000e+00
5.19902e-01 -1.11191e-05 -1.00000e+00 0.00000e+00 1.18570e+01 1.00000e-03 0.00000e+00 -5.19902e-01 1 1.02500e-01 -2.25000e-02 4.99900e-01 0.00000e+00
5.17519e-01 -1.25069e-05 -1.00000e+00 0.00000e+00 1.22602e+01 1.00000e-03 0.00000e+00 -5.17519e-01 1 1.05000e-01 -2.00000e-02 4.99900e-01 0.00000e+00
5.15179e-01 -1.42914e-05 -1.00000e+00 0.00000e+00 1.20257e+01 1.00000e-03 0.00000e+00 -5.15179e-01 1 1.07500e-01 -1.75000e-02 4.99900e-01 0.00000e+00
5.12885e-01 -1.66713e-05 -1.00000e+00 0.00000e+00 1.11870e+01 1.00000e-03 0.00000e+00 -5.12885e-01 1 1.10000e-01 -1.50000e-02 4.99900e-01 0.00000e+00
5.10638e-01 -2.00036e-05 -1.00000e+00 0.00000e+00 9.84000e+00 1.00000e-03 0.00000e+00 -5.10638e-01 1 1.12500e-01 -1.25000e-02 4.99900e-01 0.00000e+00
5.08436e-01 -2.50026e-05 -1.00000e+00 0.00000e+00 8.12196e+00 1.00000e-03 0.00000e+00 -5.08436e-01 1 1.15000e-01 -1.00000e-02 4.99900e-01 0.00000e+00
5.06276e-01 -3.33356e-05 -1.00000e+00 0.00000e+00 6.17634e+00 1.00000e-03 0.00000e+00 -5.06276e-01 1 1.17500e-01 -7.50000e-03 4.99900e-01 0.00000e+00
5.04147e-01 -5.00041e-05 -1.00000e+00 0.00000e+00 4.12227e+00 1.00000e-03 0.00000e+00 -5.04147e-01 1 1.20000e-01 -5.00000e-03 4.99900e-01 0.00000e+00
5.02028e-01 -1.00025e-04 -1.00000e+00 0.00000e+00 2.02306e+00 1.00000e-03 0.00000e+00 -5.02028e-01 1 1.22500e-01 -2.50000e-03 4.99900e-01 0.00000e+00
5.00002e-01 -4.89974e-02 9.59936e-01 0.00000e+00 1.44837e-03 1.00000e-03 0.00000e+00 -5.00002e-01 1 1.25000e-01 0.00000e+00 4.99900e-01 0.00000e+00
4.97972e-01 -9.99443e-05 1.00000e+00 0.00000e+00 -2.02449e+00 1.00000e-03 0.00000e+00 -4.97972e-01 1 1.27500e-01 2.50000e-03 4.99900e-01 0.00000e+00
4.95853e-01 -4.99839e-05 1.00000e+00 0.00000e+00 -4.12364e+00 1.00000e-03 0.00000e+00 -4.95853e-01 1 1.30000e-01 5.00000e-03 4.99900e-01 0.00000e+00
4.93724e-01 -3.33266e-05 1.00000e+00 0.00000e+00 -6.17757e+00 1.00000e-03 0.00000e+00 -4.93724e-01 1 1.32500e-01 7.50000e-03 4.99900e-01 0.00000e+00
4.91564e-01 -2.49976e-05 1.00000e+00 0.00000e+00 -8.12293e+00 1.00000e-03 0.00000e+00 -4.91564e-01 1 1.35000e-01 1.00000e-02 4.99900e-01 0.00000e+00
4.89363e-01 -2.00003e-05 1.00000e+00 0.00000e+00 -9.84060e+00 1.00000e-03 0.00000e+00 -4.89363e-01 1 1.37500e-01 1.25000e-02 4.99900e-01 0.00000e+00
4.87116e-01 -1.66690e-05 1.00000e+00 0.00000e+00 -1.11871e+01 1.00000e-03 0.00000e+00 -4.87116e-01 1 1.40000e-01 1.50000e-02 4.99900e-01 0.00000e+00
4.84821e-01 -1.42898e-05 1.00000e+00 0.00000e+00 -1.20252e+01 1.00000e-03 0.00000e+00 -4.84821e-01 1 1.42500e-01 1.75000e-02 4.99900e-01 0.00000e+00
4.82481e-01 -1.25056e-05 1.00000e+00 0.00000e+00 -1.22592e+01 1.00000e-03 0.00000e+00 -4.82481e-01 1 1.45000e-01 2.00000e-02 4.99900e-01 0.00000e+00
4.80098e-01 -1.11181e-05 1.00000e+00 0.00000e+00 -1.18555e+01 1.00000e-03 0.00000e+00 -4.80098e-01 1 1.47500e-01 2.25000e-02 4.99900e-01 0.00000e+00
4.77677e-01 -1.00083e-05 1.00000e+00 0.00000e+00 -1.08533e+01 1.00000e-03 0.00000e+00 -4.77677e-01 1 1.50000e-01 2.50000e-02 4.99900e-01 0.00000e+00
4.75222e-01 -9.10043e-06 1.00000e+00 0.00000e+00 -9.36089e+00 1.00000e-03 0.00000e+00 -4.75222e-01 1 1.52500e-01 2.75000e-02 4.99900e-01 0.00000e+00
4.72737e-01 -8.34406e-06 1.00000e+00 0.00000e+00 -7.53665e+00 1.00000e-03 0.00000e+00 -4.72737e-01 1 1.55000e-01 3.00000e-02 4.99900e-01 0.00000e+00
4.70229e-01 -7.70421e-06 1.00000e+00 0.00000e+00 -5.56814e+00 1.00000e-03 0.00000e+00 -4.70229e-01 1 1.57500e-01 3.25000e-02 4.99900e-01 0.00000e+00
4.67700e-01 -7.15592e-06 1.00000e+00 0.00000e+00 -3.64087e+00 1.00000e-03 0.00000e+00 -4.67700e-01 1 1.60000e-01 3.50000e-02 4.99900e-01 0.00000e+00
4.65154e-01 -6.68086e-06 1.00000e+00 0.00000e+00 -1.91733e+00 1.00000e-03 0.00000e+00 -4.65154e-01 1 1.62500e-01 3.75000e-02 4.99900e-01 0.00000e+00
4.62595e-01 -6.26532e-06 1.00000e+00 0.00000e+00 -5.14597e-01 1.00000e-03 0.00000e+00 -4.62595e-01 1 1.65000e-01 4.00000e-02 4.99900e-01 0.00000e+00
4.60025e-01 -5.89878e-06 1.00000e+00 0.00000e+00 5.02951e-01 1.00000e-03 0.00000e+00 -4.60025e-01 1 1.67500e-01 4.25000e-02 4.99900e-01 0.00000e+00
4.57446e-01 -5.57308e-06 1.00000e+00 0.00000e+00 1.12602e+00 1.00000e-03 0.00000e+00 -4.57446e-01 1 1.70000e-01 4.50000e-02 4.99900e-01 0.00000e+00
4.54860e-01 -5.28178e-06 1.00000e+00 0.00000e+00 1.39238e+00 1.00000e-03 0.00000e+00 -4.54860e-01 1 1.72500e-01 4.75000e-02 4.99900e-01 0.00000e+00
4.52268e-01 -5.01971e-06 1.00000e+00 0.00000e+00 1.37312e+00 1.00000e-03 0.00000e+00 -4.52268e-01 1 1.75000e-01 5.00000e-02 4.99900e-01 0.00000e+00
4.49673e-01 -4.78270e-06 1.00000e+00 0.00000e+00 1.15780e+00 1.00000e-03 0.00000e+00 -4.49673e-01 1 1.77500e-01 5.25000e-02 4.99900e-01 0.00000e+00
4.47074e-01 -4.56733e-06 1.00000e+00 0.00000e+00 8.37031e-01 1.00000e-03 0.00000e+00 -4.47074e-01 1 1.80000e-01 5.50000e-02 4.99900e-01 0.00000e+00
4.44473e-01 -4.37078e-06 1.00000e+00 0.00000e+00 4.91350e-01 1.00000e-03 0.00000e+00 -4.44473e-01 1 1.82500e-01 5.75000e-02 4.99900e-01 0.00000e+00
4.41870e-01 -4.19070e-06 1.00000e+00 0.00000e+00 1.81038e-01 1.00000e-03 0.00000e+00 -4.41870e-01 1 1.85000e-01 6.00000e-02 4.99900e-01 0.00000e+00
4.39267e-01 -4.02511e-06 1.00000e+00 0.00000e+00 -5.61577e-02 1.00000e-03 0.00000e+00 -4.39267e-01 1 1.87500e-01 6.25000e-02 4.99900e-01 0.00000e+00
4.36663e-01 -3.87233e-06 1.00000e+00 0.00000e+00 -2.05086e-01 1.00000e-03 0.00000e+00 -4.36663e-01 1 1.90000e-01 6.50000e-02 4.99900e-01 0.00000e+00
4.34058e-01 -3.73095e-06 1.00000e+00 0.00000e+00 -2.68625e-01 1.00000e-03 0.00000e+00 -4.34058e-01 1 1.92500e-01 6.75000e-02 4.99900e-01 0.00000e+00
4.31455e-01 -3.59975e-06 1.00000e+00 0.00000e+00 -2.61889e-01 1.00000e-03 0.00000e+00 -4.31455e-01 1 1.95000e-01 7.00000e-02 4.99900e-01 0.00000e+00
4.28852e-01 -3.47766e-06 1.00000e+00 0.00000e+00 -2.06392e-01 1.00000e-03 0.00000e+00 -4.28852e-01 1 1.97500e-01 7.25000e-02 4.99900e-01 0.00000e+00
4.26249e-01 -3.36379e-06 1.00000e+00 0.00000e+00 -1.24594e-01 1.00000e-03 0.00000e+00 -4.26249e-01 1 2.00000e-01 7.50000e-02 4.99900e-01 0.00000e+00
4.23648e-01 -3.25733e-06 1.00000e+00 0.00000e+00 -3.70310e-02 1.00000e-03 0.00000e+00 -4.23648e-01 1 2.02500e-01 7.75000e-02 4.99900e-01 0.00000e+00
4.21048e-01 -3.15760e-06 1.00000e+00 0.00000e+00 3.95505e-02 1.00000e-03 0.00000e+00 -4.21048e-01 1 2.05000e-01 8.00000e-02 4.99900e-01 0.00000e+00
4.18449e-01 -3.06397e-06 1.00000e+00 0.00000e+00 9.17187e-02 1.00000e-03 0.00000e+00 -4.18449e-01 1 2.07500e-01 8.25000e-02 4.99900e-01 0.00000e+00
4.15852e-01 -2.97591e-06 1.00000e+00 0.00000e+00 1.08923e-01 1.00000e-03 0.00000e+00 -4.15852e-01 1 2.10000e-01 8.50000e-02 4.99900e-01 0.00000e+00
4.13256e-01 -2.89295e-06 1.00000e+00 0.00000e+00 8.29485e-02 1.00000e-03 0.00000e+00 -4.13256e-01 1 2.12500e-01 8.75000e-02 4.99900e-01 0.00000e+00
4.10661e-01 -2.81465e-06 1.00000e+00 0.00000e+00 9.29191e-03 1.00000e-03 0.00000e+00 -4.10661e-01 1 2.15000e-01 9.00000e-02 4.99900e-01 0.00000e+00
4.08068e-01 -2.74065e-06 1.00000e+00 0.00000e+00 -1.09521e-01 1.00000e-03 0.00000e+00 -4.08068e-01 1 2.17500e-01 9.25000e-02 4.99900e-01 0.00000e+00
4.05476e-01 -2.67060e-06 1.00000e+00 0.00000e+00 -2.58496e-01 1.00000e-03 0.00000e+00 -4.05476e-01 1 2.20000e-01 9.50000e-02 4.99900e-01 0.00000e+00
4.02886e-01 -2.60420e-06 1.00000e+00 0.00000e+00 -4.03443e-01 1.00000e-03 0.00000e+00 -4.02886e-01 1 2.22500e-01 9.75000e-02 4.99900e-01 0.00000e+00
4.00298e-01 -2.54117e-06 1.00000e+00 0.00000e+00 -4.87028e-01 1.00000e-03 0.00000e+00 -4.00298e-01 1 2.25000e-01 1.00000e-01 4.99900e-01 0.00000e+00
3.97712e-01 -2.48127e-06 1.00000e+00 0.00000e+00 -4.28916e-01 1.00000e-03 0.00000e+00 -3.97712e-01 1 2.27500e-01 1.02500e-01 4.99900e-01 0.00000e+00
3.95128e-01 -2.42427e-06 1.00000e+00 0.00000e+00 -1.39411e-01 1.00000e-03 0.00000e+00 -3.95128e-01 1 2.30000e-01 1.05000e-01 4.99900e-01 0.00000e+00
3.92548e-01 -2.36998e-06 1.00000e+00 0.00000e+00 4.54960e-01 1.00000e-03 0.00000e+00 -3.92548e-01 1 2.32500e-01 1.07500e-01 4.99900e-01 0.00000e+00
3.89974e-01 -2.31821e-06 1.00000e+00 0.00000e+00 1.36730e+00 1.00000e-03 0.00000e+00 -3.89974e-01 1 2.35000e-01 1.10000e-01 4.99900e-01 0.00000e+00
3.87408e-01 -2.26878e-06 1.00000e+00 0.00000e+00 2.49868e+00 1.00000e-03 0.00000e+00 -3.87408e-01 1 2.37500e-01 1.12500e-01 4.99900e-01 0.00000e+00
3.84854e-01 -2.22156e-06 1.00000e+00 0.00000e+00 3.59843e+00 1.00000e-03 0.00000e+00 -3.84854e-01 1 2.40000e-01 1.15000e-01 4.99900e-01 0.00000e+00
3.82321e-01 -2.17639e-06 1.00000e+00 0.00000e+00 4.26132e+00 1.00000e-03 0.00000e+00 -3.82321e-01 1 2.42500e-01 1.17500e-01 4.99900e-01 0.00000e+00
3.79820e-01 -2.13315e-06 1.00000e+00 0.00000e+00 4.02871e+00 1.00000e-03 0.00000e+00 -3.79820e-01 1 2.45000e-01 1.20000e-01 4.99900e-01 0.00000e+00
3.77370e-01 -2.09172e-06 1.00000e+00 0.00000e+00 2.62125e+00 1.00000e-03 0.00000e+00 -3.77370e-01 1 2.47500e-01 1.22500e-01 4.99900e-01 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 4.99900e-01 0.00000e+00


==> fig/mi_omega1e4_min.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 1.57573e-05 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 4.99000e-01 0.00000e+00
6.22433e-01 1.60623e-05 -1.00000e+00 0.00000e+00 -1.82764e+00 1.00000e-03 0.00000e+00 -6.22433e-01 1 2.50000e-03 -1.22500e-01 4.99000e-01 0.00000e+00
6.19812e-01 1.63805e-05 -1.00000e+00 0.00000e+00 -3.48107e+00 1.00000e-03 0.00000e+00 -6.19812e-01 1 5.00000e-03 -1.20000e-01 4.99000e-01 0.00000e+00
6.17169e-01 1.67125e-05 -1.00000e+00 0.00000e+00 -3.99679e+00 1.00000e-03 0.00000e+00 -6.17169e-01 1 7.50000e-03 -1.17500e-01 4.99000e-01 0.00000e+00
6.14516e-01 1.70594e-05 -1.00000e+00 0.00000e+00 -3.61468e+00 1.00000e-03 0.00000e+00 -6.14516e-01 1 1.00000e-02 -1.15000e-01 4.99000e-01 0.00000e+00
6.11861e-01 1.74220e-05 -1.00000e+00 0.00000e+00 -2.75560e+00 1.00000e-03 0.00000e+00 -6.11861e-01 1 1.25000e-02 -1.12500e-01 4.99000e-01 0.00000e+00
6.09205e-01 1.78015e-05 -1.00000e+00 0.00000e+00 -1.80370e+00 1.00000e-03 0.00000e+00 -6.09205e-01 1 1.50000e-02 -1.10000e-01 4.99000e-01 0.00000e+00
6.06551e-01 1.81991e-05 -1.00000e+00 0.00000e+00 -1.00716e+00 1.00000e-03 0.00000e+00 -6.06551e-01 1 1.75000e-02 -1.07500e-01 4.99000e-01 0.00000e+00
6.03896e-01 1.86160e-05 -1.00000e+00 0.00000e+00 -4.75255e-01 1.00000e-03 0.00000e+00 -6.03896e-01 1 2.00000e-02 -1.05000e-01 4.99000e-01 0.00000e+00
6.01242e-01 1.90537e-05 -1.00000e+00 0.00000e+00 -2.10849e-01 1.00000e-03 0.00000e+00 -6.01242e-01 1 2.25000e-02 -1.02500e-01 4.99000e-01 0.00000e+00
5.98586e-01 1.95137e-05 -1.00000e+00 0.00000e+00 -1.56716e-01 1.00000e-03 0.00000e+00 -5.98586e-01 1 2.50000e-02 -1.00000e-01 4.99000e-01 0.00000e+00
5.95929e-01 1.99977e-05 -1.00000e+00 0.00000e+00 -2.36118e-01 1.00000e-03 0.00000e+00 -5.95929e-01 1 2.75000e-02 -9.75000e-02 4.99000e-01 0.00000e+00
5.93271e-01 2.05076e-05 -1.00000e+00 0.00000e+00 -3.77456e-01 1.00000e-03 0.00000e+00 -5.93271e-01 1 3.00000e-02 -9.50000e-02 4.99000e-01 0.00000e+00
5.90610e-01 2.10456e-05 -1.00000e+00 0.00000e+00 -5.28037e-01 1.00000e-03 0.00000e+00 -5.90610e-01 1 3.25000e-02 -9.25000e-02 4.99000e-01 0.00000e+00
5.87947e-01 2.16138e-05 -1.00000e+00 0.00000e+00 -6.55340e-01 1.00000e-03 0.00000e+00 -5.87947e-01 1 3.50000e-02 -9.00000e-02 4.99000e-01 0.00000e+00
5.85281e-01 2.22151e-05 -1.00000e+00 0.00000e+00 -7.44241e-01 1.00000e-03 0.00000e+00 -5.85281e-01 1 3.75000e-02 -8.75000e-02 4.99000e-01 0.00000e+00
5.82613e-01 2.28522e-05 -1.00000e+00 0.00000e+00 -7.91295e-01 1.00000e-03 0.00000e+00 -5.82613e-01 1 4.00000e-02 -8.50000e-02 4.99000e-01 0.00000e+00
5.79942e-01 2.35284e-05 -1.00000e+00 0.00000e+00 -7.99972e-01 1.00000e-03 0.00000e+00 -5.79942e-01 1 4.25000e-02 -8.25000e-02 4.99000e-01 0.00000e+00
5.77268e-01 2.42474e-05 -1.00000e+00 0.00000e+00 -7.77620e-01 1.00000e-03 0.00000e+00 -5.77268e-01 1 4.50000e-02 -8.00000e-02 4.99000e-01 0.00000e+00
5.74591e-01 2.50133e-05 -1.00000e+00 0.00000e+00 -7.34106e-01 1.00000e-03 0.00000e+00 -5.74591e-01 1 4.75000e-02 -7.75000e-02 4.99000e-01 0.00000e+00
5.71912e-01 2.58308e-05 -1.00000e+00 0.00000e+00 -6.82178e-01 1.00000e-03 0.00000e+00 -5.71912e-01 1 5.00000e-02 -7.50000e-02 4.99000e-01 0.00000e+00
5.69230e-01 2.67053e-05 -1.00000e+00 0.00000e+00 -6.37714e-01 1.00000e-03 0.00000e+00 -5.69230e-01 1 5.25000e-02 -7.25000e-02 4.99000e-01 0.00000e+00
5.66546e-01 2.76428e-05 -1.00000e+00 0.00000e+00 -6.20002e-01 1.00000e-03 0.00000e+00 -5.66546e-01 1 5.50000e-02 -7.00000e-02 4.99000e-01 0.00000e+00
5.63859e-01 2.86504e-05 -1.00000e+00 0.00000e+00 -6.49910e-01 1.00000e-03 0.00000e+00 -5.63859e-01 1 5.75000e-02 -6.75000e-02 4.99000e-01 0.00000e+00
5.61170e-01 2.97361e-05 -1.00000e+00 0.00000e+00 -7.47190e-01 1.00000e-03 0.00000e+00 -5.61170e-01 1 6.00000e-02 -6.50000e-02 4.99000e-01 0.00000e+00
5.58479e-01 3.09093e-05 -1.00000e+00 0.00000e+00 -9.25461e-01 1.00000e-03 0.00000e+00 -5.58479e-01 1 6.25000e-02 -6.25000e-02 4.99000e-01 0.00000e+00
5.55787e-01 3.21809e-05 -1.00000e+00 0.00000e+00 -1.18684e+00 1.00000e-03 0.00000e+00 -5.55787e-01 1 6.50000e-02 -6.00000e-02 4.99000e-01 0.00000e+00
5.53093e-01 3.35639e-05 -1.00000e+00 0.00000e+00 -1.51674e+00 1.00000e-03 0.00000e+00 -5.53093e-01 1 6.75000e-02 -5.75000e-02 4.99000e-01 0.00000e+00
5.50399e-01 3.50733e-05 -1.00000e+00 0.00000e+00 -1.87982e+00 1.00000e-03 0.00000e+00 -5.50399e-01 1 7.00000e-02 -5.50000e-02 4.99000e-01 0.00000e+00
5.47704e-01 3.67272e-05 -1.00000e+00 0.00000e+00 -2.22033e+00 1.00000e-03 0.00000e+00 -5.47704e-01 1 7.25000e-02 -5.25000e-02 4.99000e-01 0.00000e+00
5.45010e-01 3.85473e-05 -1.00000e+00 0.00000e+00 -2.46448e+00 1.00000e-03 0.00000e+00 -5.45010e-01 1 7.50000e-02 -5.00000e-02 4.99000e-01 0.00000e+00
5.42318e-01 4.05598e-05 -1.00000e+00 0.00000e+00 -2.53008e+00 1.00000e-03 0.00000e+00 -5.42318e-01 1 7.75000e-02 -4.75000e-02 4.99000e-01 0.00000e+00
5.39628e-01 4.27969e-05 -1.00000e+00 0.00000e+00 -2.33689e+00 1.00000e-03 0.00000e+00 -5.39628e-01 1 8.00000e-02 -4.50000e-02 4.99000e-01 0.00000e+00
5.36942e-01 4.52981e-05 -1.00000e+00 0.00000e+00 -1.82260e+00 1.00000e-03 0.00000e+00 -5.36942e-01 1 8.25000e-02 -4.25000e-02 4.99000e-01 0.00000e+00
5.34262e-01 4.81130e-05 -1.00000e+00 0.00000e+00 -9.56261e-01 1.00000e-03 0.00000e+00 -5.34262e-01 1 8.50000e-02 -4.00000e-02 4.99000e-01 0.00000e+00
5.31590e-01 5.13042e-05 -1.00000e+00 0.00000e+00 2.49644e-01 1.00000e-03 0.00000e+00 -5.31590e-01 1 8.75000e-02 -3.75000e-02 4.99000e-01 0.00000e+00
5.28931e-01 5.49525e-05 -1.00000e+00 0.00000e+00 1.73246e+00 1.00000e-03 0.00000e+00 -5.28931e-01 1 9.00000e-02 -3.50000e-02 4.99000e-01 0.00000e+00
5.26290e-01 5.91633e-05 -1.00000e+00 0.00000e+00 3.38263e+00 1.00000e-03 0.00000e+00 -5.26290e-01 1 9.25000e-02 -3.25000e-02 4.99000e-01 0.00000e+00
5.23674e-01 6.40773e-05 -1.00000e+00 0.00000e+00 5.05153e+00 1.00000e-03 0.00000e+00 -5.23674e-01 1 9.50000e-02 -3.00000e-02 4.99000e-01 0.00000e+00
5.21094e-01 6.98862e-05 -1.00000e+00 0.00000e+00 6.57326e+00 1.00000e-03 0.00000e+00 -5.21094e-01 1 9.75000e-02 -2.75000e-02 4.99000e-01 0.00000e+00
5.18565e-01 7.68585e-05 -1.00000e+00 0.00000e+00 7.78513e+00 1.00000e-03 0.00000e+00 -5.18565e-01 1 1.00000e-01 -2.50000e-02 4.99000e-01 0.00000e+00
5.16104e-01 8.53820e-05 -1.00000e+00 0.00000e+00 8.55721e+00 1.00000e-03 0.00000e+00 -5.16104e-01 1 1.02500e-01 -2.25000e-02 4.99000e-01 0.00000e+00
5.13737e-01 9.60385e-05 -1.00000e+00 0.00000e+00 8.81211e+00 1.00000e-03 0.00000e+00 -5.13737e-01 1 1.05000e-01 -2.00000e-02 4.99000e-01 0.00000e+00
5.11489e-01 1.09742e-04 -1.00000e+00 0.00000e+00 8.54123e+00 1.00000e-03 0.00000e+00 -5.11489e-01 1 1.07500e-01 -1.75000e-02 4.99000e-01 0.00000e+00
5.09391e-01 1.28017e-04 -1.00000e+00 0.00000e+00 7.80601e+00 1.00000e-03 0.00000e+00 -5.09391e-01 1 1.10000e-01 -1.50000e-02 4.99000e-01 0.00000e+00
5.07467e-01 1.53605e-04 -1.00000e+00 0.00000e+00 6.72382e+00 1.00000e-03 0.00000e+00 -5.07467e-01 1 1.12500e-01 -1.25000e-02 4.99000e-01 0.00000e+00
5.05735e-01 1.91992e-04 -1.00000e+00 0.00000e+00 5.44216e+00 1.00000e-03 0.00000e+00 -5.05735e-01 1 1.15000e-01 -1.00000e-02 4.99000e-01 0.00000e+00
5.04190e-01 2.55979e-04 -1.00000e+00 0.00000e+00 4.09731e+00 1.00000e-03 0.00000e+00 -5.04190e-01 1 1.17500e-01 -7.50000e-03 4.99000e-01 0.00000e+00
5.02796e-01 3.83975e-04 -1.00000e+00 0.00000e+00 2.77363e+00 1.00000e-03 0.00000e+00 -5.02796e-01 1 1.20000e-01 -5.00000e-03 4.99000e-01 0.00000e+00
5.01455e-01 7.68082e-04 -9.99999e-01 0.00000e+00 1.45082e+00 1.00000e-03 0.00000e+00 -5.01455e-01 1 1.22500e-01 -2.50000e-03 4.99000e-01 0.00000e+00
5.00002e-01 2.38779e-01 5.45556e-01 0.00000e+00 1.65248e-03 1.00000e-03 0.00000e+00 -5.00002e-01 1 1.25000e-01 0.00000e+00 4.99000e-01 0.00000e+00
4.98546e-01 7.67459e-04 9.99999e-01 0.00000e+00 -1.45071e+00 1.00000e-03 0.00000e+00 -4.98546e-01 1 1.27500e-01 2.50000e-03 4.99000e-01 0.00000e+00
4.97205e-01 3.83820e-04 1.00000e+00 0.00000e+00 -2.77351e+00 1.00000e-03 0.00000e+00 -4.97205e-01 1 1.30000e-01 5.00000e-03 4.99000e-01 0.00000e+00
4.95811e-01 2.55910e-04 1.00000e+00 0.00000e+00 -4.09727e+00 1.00000e-03 0.00000e+00 -4.95811e-01 1 1.32500e-01 7.50000e-03 4.99000e-01 0.00000e+00
4.94266e-01 1.91953e-04 1.00000e+00 0.00000e+00 -5.44218e+00 1.00000e-03 0.00000e+00 -4.94266e-01 1 1.35000e-01 1.00000e-02 4.99000e-01 0.00000e+00
4.92533e-01 1.53580e-04 1.00000e+00 0.00000e+00 -6.72382e+00 1.00000e-03 0.00000e+00 -4.92533e-01 1 1.37500e-01 1.25000e-02 4.99000e-01 0.00000e+00
4.90609e-01 1.27999e-04 1.00000e+00 0.00000e+00 -7.80589e+00 1.00000e-03 0.00000e+00 -4.90609e-01 1 1.40000e-01 1.50000e-02 4.99000e-01 0.00000e+00
4.88511e-01 1.09729e-04 1.00000e+00 0.00000e+00 -8.54087e+00 1.00000e-03 0.00000e+00 -4.88511e-01 1 1.42500e-01 1.75000e-02 4.99000e-01 0.00000e+00
4.86263e-01 9.60288e-05 1.00000e+00 0.00000e+00 -8.81143e+00 1.00000e-03 0.00000e+00 -4.86263e-01 1 1.45000e-01 2.00000e-02 4.99000e-01 0.00000e+00
4.83896e-01 8.53743e-05 1.00000e+00 0.00000e+00 -8.55618e+00 1.00000e-03 0.00000e+00 -4.83896e-01 1 1.47500e-01 2.25000e-02 4.99000e-01 0.00000e+00
4.81435e-01 7.68522e-05 1.00000e+00 0.00000e+00 -7.78374e+00 1.00000e-03 0.00000e+00 -4.81435e-01 1 1.50000e-01 2.50000e-02 4.99000e-01 0.00000e+00
4.78906e-01 6.98810e-05 1.00000e+00 0.00000e+00 -6.57156e+00 1.00000e-03 0.00000e+00 -4.78906e-01 1 1.52500e-01 2.75000e-02 4.99000e-01 0.00000e+00
4.76326e-01 6.40730e-05 1.00000e+00 0.00000e+00 -5.04960e+00 1.00000e-03 0.00000e+00 -4.76326e-01 1 1.55000e-01 3.00000e-02 4.99000e-01 0.00000e+00
4.73710e-01 5.91596e-05 1.00000e+00 0.00000e+00 -3.38057e+00 1.00000e-03 0.00000e+00 -4.73710e-01 1 1.57500e-01 3.25000e-02 4.99000e-01 0.00000e+00
4.71069e-01 5.49493e-05 1.00000e+00 0.00000e+00 -1.73036e+00 1.00000e-03 0.00000e+00 -4.71069e-01 1 1.60000e-01 3.50000e-02 4.99000e-01 0.00000e+00
4.68410e-01 5.13014e-05 1.00000e+00 0.00000e+00 -2.47628e-01 1.00000e-03 0.00000e+00 -4.68410e-01 1 1.62500e-01 3.75000e-02 4.99000e-01 0.00000e+00
4.65738e-01 4.81105e-05 1.00000e+00 0.00000e+00 9.58112e-01 1.00000e-03 0.00000e+00 -4.65738e-01 1 1.65000e-01 4.00000e-02 4.99000e-01 0.00000e+00
4.63058e-01 4.52960e-05 1.00000e+00 0.00000e+00 1.82422e+00 1.00000e-03 0.00000e+00 -4.63058e-01 1 1.67500e-01 4.25000e-02 4.99000e-01 0.00000e+00
4.60372e-01 4.27950e-05 1.00000e+00 0.00000e+00 2.33821e+00 1.00000e-03 0.00000e+00 -4.60372e-01 1 1.70000e-01 4.50000e-02 4.99000e-01 0.00000e+00
4.57682e-01 4.05581e-05 1.00000e+00 0.00000e+00 2.53106e+00 1.00000e-03 0.00000e+00 -4.57682e-01 1 1.72500e-01 4.75000e-02 4.99000e-01 0.00000e+00
4.54990e-01 3.85457e-05 1.00000e+00 0.00000e+00 2.46510e+00 1.00000e-03 0.00000e+00 -4.54990e-01 1 1.75000e-01 5.00000e-02 4.99000e-01 0.00000e+00
4.52296e-01 3.67258e-05 1.00000e+00 0.00000e+00 2.22056e+00 1.00000e-03 0.00000e+00 -4.52296e-01 1 1.77500e-01 5.25000e-02 4.99000e-01 0.00000e+00
4.49601e-01 3.50720e-05 1.00000e+00 0.00000e+00 1.87966e+00 1.00000e-03 0.00000e+00 -4.49601e-01 1 1.80000e-01 5.50000e-02 4.99000e-01 0.00000e+00
4.46907e-01 3.35627e-05 1.00000e+00 0.00000e+00 1.51617e+00 1.00000e-03 0.00000e+00 -4.46907e-01 1 1.82500e-01 5.75000e-02 4.99000e-01 0.00000e+00
4.44213e-01 3.21798e-05 1.00000e+00 0.00000e+00 1.18586e+00 1.00000e-03 0.00000e+00 -4.44213e-01 1 1.85000e-01 6.00000e-02 4.99000e-01 0.00000e+00
4.41521e-01 3.09083e-05 1.00000e+00 0.00000e+00 9.24113e-01 1.00000e-03 0.00000e+00 -4.41521e-01 1 1.87500e-01 6.25000e-02 4.99000e-01 0.00000e+00
4.38830e-01 2.97351e-05 1.00000e+00 0.00000e+00 7.45632e-01 1.00000e-03 0.00000e+00 -4.38830e-01 1 1.90000e-01 6.50000e-02 4.99000e-01 0.00000e+00
4.36141e-01 2.86495e-05 1.00000e+00 0.00000e+00 6.48461e-01 1.00000e-03 0.00000e+00 -4.36141e-01 1 1.92500e-01 6.75000e-02 4.99000e-01 0.00000e+00
4.33454e-01 2.76420e-05 1.00000e+00 0.00000e+00 6.19183e-01 1.00000e-03 0.00000e+00 -4.33454e-01 1 1.95000e-01 7.00000e-02 4.99000e-01 0.00000e+00
4.30770e-01 2.67045e-05 1.00000e+00 0.00000e+00 6.38252e-01 1.00000e-03 0.00000e+00 -4.30770e-01 1 1.97500e-01 7.25000e-02 4.99000e-01 0.00000e+00
4.28088e-01 2.58301e-05 1.00000e+00 0.00000e+00 6.84977e-01 1.00000e-03 0.00000e+00 -4.28088e-01 1 2.00000e-01 7.50000e-02 4.99000e-01 0.00000e+00
4.25409e-01 2.50126e-05 1.00000e+00 0.00000e+00 7.40131e-01 1.00000e-03 0.00000e+00 -4.25409e-01 1 2.02500e-01 7.75000e-02 4.99000e-01 0.00000e+00
4.22732e-01 2.42468e-05 1.00000e+00 0.00000e+00 7.87613e-01 1.00000e-03 0.00000e+00 -4.22732e-01 1 2.05000e-01 8.00000e-02 4.99000e-01 0.00000e+00
4.20058e-01 2.35278e-05 1.00000e+00 0.00000e+00 8.13999e-01 1.00000e-03 0.00000e+00 -4.20058e-01 1 2.07500e-01 8.25000e-02 4.99000e-01 0.00000e+00
4.17387e-01 2.28516e-05 1.00000e+00 0.00000e+00 8.08220e-01 1.00000e-03 0.00000e+00 -4.17387e-01 1 2.10000e-01 8.50000e-02 4.99000e-01 0.00000e+00
4.14719e-01 2.22146e-05 1.00000e+00 0.00000e+00 7.61231e-01 1.00000e-03 0.00000e+00 -4.14719e-01 1 2.12500e-01 8.75000e-02 4.99000e-01 0.00000e+00
4.12053e-01 2.16134e-05 1.00000e+00 0.00000e+00 6.67624e-01 1.00000e-03 0.00000e+00 -4.12053e-01 1 2.15000e-01 9.00000e-02 4.99000e-01 0.00000e+00
4.09390e-01 2.10451e-05 1.00000e+00 0.00000e+00 5.29171e-01 1.00000e-03 0.00000e+00 -4.09390e-01 1 2.17500e-01 9.25000e-02 4.99000e-01 0.00000e+00
4.06729e-01 2.05072e-05 1.00000e+00 0.00000e+00 3.60493e-01 1.00000e-03 0.00000e+00 -4.06729e-01 1 2.20000e-01 9.50000e-02 4.99000e-01 0.00000e+00
4.04070e-01 1.99973e-05 1.00000e+00 0.00000e+00 1.95938e-01 1.00000e-03 0.00000e+00 -4.04070e-01 1 2.22500e-01 9.75000e-02 4.99000e-01 0.00000e+00
4.01414e-01 1.95133e-05 1.00000e+00 0.00000e+00 9.35312e-02 1.00000e-03 0.00000e+00 -4.01414e-01 1 2.25000e-01 1.00000e-01 4.99000e-01 0.00000e+00
3.98758e-01 1.90533e-05 1.00000e+00 0.00000e+00 1.34689e-01 1.00000e-03 0.00000e+00 -3.98758e-01 1 2.27500e-01 1.02500e-01 4.99000e-01 0.00000e+00
3.96104e-01 1.86157e-05 1.00000e+00 0.00000e+00 4.10112e-01 1.00000e-03 0.00000e+00 -3.96104e-01 1 2.30000e-01 1.05000e-01 4.99000e-01 0.00000e+00
3.93449e-01 1.81988e-05 1.00000e+00 0.00000e+00 9.93477e-01 1.00000e-03 0.00000e+00 -3.93449e-01 1 2.32500e-01 1.07500e-01 4.99000e-01 0.00000e+00
3.90795e-01 1.78012e-05 1.00000e+00 0.00000e+00 1.89616e+00 1.00000e-03 0.00000e+00 -3.90795e-01 1 2.35000e-01 1.10000e-01 4.99000e-01 0.00000e+00
3.88139e-01 1.74217e-05 1.00000e+00 0.00000e+00 3.01428e+00 1.00000e-03 0.00000e+00 -3.88139e-01 1 2.37500e-01 1.12500e-01 4.99000e-01 0.00000e+00
3.85484e-01 1.70591e-05 1.00000e+00 0.00000e+00 4.08798e+00 1.00000e-03 0.00000e+00 -3.85484e-01 1 2.40000e-01 1.15000e-01 4.99000e-01 0.00000e+00
3.82831e-01 1.67122e-05 1.00000e+00 0.00000e+00 4.69838e+00 1.00000e-03 0.00000e+00 -3.82831e-01 1 2.42500e-01 1.17500e-01 4.99000e-01 0.00000e+00
3.80187e-01 1.63802e-05 1.00000e+00 0.00000e+00 4.37099e+00 1.00000e-03 0.00000e+00 -3.80187e-01 1 2.45000e-01 1.20000e-01 4.99000e-01 0.00000e+00
3.77567e-01 1.60621e-05 1.00000e+00 0.00000e+00 2.81496e+00 1.00000e-03 0.00000e+00 -3.77567e-01 1 2.47500e-01 1.22500e-01 4.99000e-01 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 4.99000e-01 0.00000e+00


==> fig/mi_omega1e5_min.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 3.41654e-04 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 4.99000e-01 0.00000e+00
6.22229e-01 3.48268e-04 -1.00000e+00 0.00000e+00 -2.02932e+00 1.00000e-03 0.00000e+00 -6.22229e-01 1 2.50000e-03 -1.22500e-01 4.99000e-01 0.00000e+00
6.19510e-01 3.55166e-04 -1.00000e+00 0.00000e+00 -3.76137e+00 1.00000e-03 0.00000e+00 -6.19510e-01 1 5.00000e-03 -1.20000e-01 4.99000e-01 0.00000e+00
6.16809e-01 3.62365e-04 -1.00000e+00 0.00000e+00 -4.29007e+00 1.00000e-03 0.00000e+00 -6.16809e-01 1 7.50000e-03 -1.17500e-01 4.99000e-01 0.00000e+00
6.14110e-01 3.69885e-04 -1.00000e+00 0.00000e+00 -3.89345e+00 1.00000e-03 0.00000e+00 -6.14110e-01 1 1.00000e-02 -1.15000e-01 4.99000e-01 0.00000e+00
6.11408e-01 3.77749e-04 -1.00000e+00 0.00000e+00 -3.01014e+00 1.00000e-03 0.00000e+00 -6.11408e-01 1 1.25000e-02 -1.12500e-01 4.99000e-01 0.00000e+00
6.08706e-01 3.85978e-04 -1.00000e+00 0.00000e+00 -2.03455e+00 1.00000e-03 0.00000e+00 -6.08706e-01 1 1.50000e-02 -1.10000e-01 4.99000e-01 0.00000e+00
6.06002e-01 3.94598e-04 -1.00000e+00 0.00000e+00 -1.22040e+00 1.00000e-03 0.00000e+00 -6.06002e-01 1 1.75000e-02 -1.07500e-01 4.99000e-01 0.00000e+00
6.03297e-01 4.03638e-04 -1.00000e+00 0.00000e+00 -6.78827e-01 1.00000e-03 0.00000e+00 -6.03297e-01 1 2.00000e-02 -1.05000e-01 4.99000e-01 0.00000e+00
6.00589e-01 4.13128e-04 -1.00000e+00 0.00000e+00 -4.12036e-01 1.00000e-03 0.00000e+00 -6.00589e-01 1 2.25000e-02 -1.02500e-01 4.99000e-01 0.00000e+00
5.97879e-01 4.23101e-04 -1.00000e+00 0.00000e+00 -3.60902e-01 1.00000e-03 0.00000e+00 -5.97879e-01 1 2.50000e-02 -1.00000e-01 4.99000e-01 0.00000e+00
5.95167e-01 4.33595e-04 -1.00000e+00 0.00000e+00 -4.46511e-01 1.00000e-03 0.00000e+00 -5.95167e-01 1 2.75000e-02 -9.75000e-02 4.99000e-01 0.00000e+00
5.92452e-01 4.44651e-04 -1.00000e+00 0.00000e+00 -5.95391e-01 1.00000e-03 0.00000e+00 -5.92452e-01 1 3.00000e-02 -9.50000e-02 4.99000e-01 0.00000e+00
5.89735e-01 4.56315e-04 -1.00000e+00 0.00000e+00 -7.53615e-01 1.00000e-03 0.00000e+00 -5.89735e-01 1 3.25000e-02 -9.25000e-02 4.99000e-01 0.00000e+00
5.87014e-01 4.68637e-04 -1.00000e+00 0.00000e+00 -8.88116e-01 1.00000e-03 0.00000e+00 -5.87014e-01 1 3.50000e-02 -9.00000e-02 4.99000e-01 0.00000e+00
5.84290e-01 4.81673e-04 -1.00000e+00 0.00000e+00 -9.83839e-01 1.00000e-03 0.00000e+00 -5.84290e-01 1 3.75000e-02 -8.75000e-02 4.99000e-01 0.00000e+00
5.81563e-01 4.95487e-04 -1.00000e+00 0.00000e+00 -1.03786e+00 1.00000e-03 0.00000e+00 -5.81563e-01 1 4.00000e-02 -8.50000e-02 4.99000e-01 0.00000e+00
5.78833e-01 5.10149e-04 -1.00000e+00 0.00000e+00 -1.05442e+00 1.00000e-03 0.00000e+00 -5.78833e-01 1 4.25000e-02 -8.25000e-02 4.99000e-01 0.00000e+00
5.76100e-01 5.25738e-04 -1.00000e+00 0.00000e+00 -1.04167e+00 1.00000e-03 0.00000e+00 -5.76100e-01 1 4.50000e-02 -8.00000e-02 4.99000e-01 0.00000e+00
5.73363e-01 5.42345e-04 -1.00000e+00 0.00000e+00 -1.01000e+00 1.00000e-03 0.00000e+00 -5.73363e-01 1 4.75000e-02 -7.75000e-02 4.99000e-01 0.00000e+00
5.70623e-01 5.60070e-04 -1.00000e+00 0.00000e+00 -9.72203e-01 1.00000e-03 0.00000e+00 -5.70623e-01 1 5.00000e-02 -7.50000e-02 4.99000e-01 0.00000e+00
5.67880e-01 5.79031e-04 -1.00000e+00 0.00000e+00 -9.43536e-01 1.00000e-03 0.00000e+00 -5.67880e-01 1 5.25000e-02 -7.25000e-02 4.99000e-01 0.00000e+00
5.65135e-01 5.99358e-04 -1.00000e+00 0.00000e+00 -9.41905e-01 1.00000e-03 0.00000e+00 -5.65135e-01 1 5.50000e-02 -7.00000e-02 4.99000e-01 0.00000e+00
5.62386e-01 6.21205e-04 -1.00000e+00 0.00000e+00 -9.86184e-01 1.00000e-03 0.00000e+00 -5.62386e-01 1 5.75000e-02 -6.75000e-02 4.99000e-01 0.00000e+00
5.59635e-01 6.44745e-04 -1.00000e+00 0.00000e+00 -1.09374e+00 1.00000e-03 0.00000e+00 -5.59635e-01 1 6.00000e-02 -6.50000e-02 4.99000e-01 0.00000e+00
5.56882e-01 6.70183e-04 -1.00000e+00 0.00000e+00 -1.27592e+00 1.00000e-03 0.00000e+00 -5.56882e-01 1 6.25000e-02 -6.25000e-02 4.99000e-01 0.00000e+00
5.54128e-01 6.97755e-04 -1.00000e+00 0.00000e+00 -1.53321e+00 1.00000e-03 0.00000e+00 -5.54128e-01 1 6.50000e-02 -6.00000e-02 4.99000e-01 0.00000e+00
5.51372e-01 7.27740e-04 -1.00000e+00 0.00000e+00 -1.85074e+00 1.00000e-03 0.00000e+00 -5.51372e-01 1 6.75000e-02 -5.75000e-02 4.99000e-01 0.00000e+00
5.48616e-01 7.60467e-04 -1.00000e+00 0.00000e+00 -2.19488e+00 1.00000e-03 0.00000e+00 -5.48616e-01 1 7.00000e-02 -5.50000e-02 4.99000e-01 0.00000e+00
5.45860e-01 7.96328e-04 -1.00000e+00 0.00000e+00 -2.51384e+00 1.00000e-03 0.00000e+00 -5.45860e-01 1 7.25000e-02 -5.25000e-02 4.99000e-01 0.00000e+00
5.43106e-01 8.35792e-04 -1.00000e+00 0.00000e+00 -2.74027e+00 1.00000e-03 0.00000e+00 -5.43106e-01 1 7.50000e-02 -5.00000e-02 4.99000e-01 0.00000e+00
5.40354e-01 8.79429e-04 -1.00000e+00 0.00000e+00 -2.80028e+00 1.00000e-03 0.00000e+00 -5.40354e-01 1 7.75000e-02 -4.75000e-02 4.99000e-01 0.00000e+00
5.37606e-01 9.27933e-04 -1.00000e+00 0.00000e+00 -2.62317e+00 1.00000e-03 0.00000e+00 -5.37606e-01 1 8.00000e-02 -4.50000e-02 4.99000e-01 0.00000e+00
5.34863e-01 9.82165e-04 -1.00000e+00 0.00000e+00 -2.15602e+00 1.00000e-03 0.00000e+00 -5.34863e-01 1 8.25000e-02 -4.25000e-02 4.99000e-01 0.00000e+00
5.32127e-01 1.04320e-03 -9.99999e-01 0.00000e+00 -1.37580e+00 1.00000e-03 0.00000e+00 -5.32127e-01 1 8.50000e-02 -4.00000e-02 4.99000e-01 0.00000e+00
5.29401e-01 1.11239e-03 -9.99999e-01 0.00000e+00 -2.99956e-01 1.00000e-03 0.00000e+00 -5.29401e-01 1 8.75000e-02 -3.75000e-02 4.99000e-01 0.00000e+00
5.26689e-01 1.19149e-03 -9.99999e-01 0.00000e+00 1.00785e+00 1.00000e-03 0.00000e+00 -5.26689e-01 1 9.00000e-02 -3.50000e-02 4.99000e-01 0.00000e+00
5.23993e-01 1.28279e-03 -9.99999e-01 0.00000e+00 2.44141e+00 1.00000e-03 0.00000e+00 -5.23993e-01 1 9.25000e-02 -3.25000e-02 4.99000e-01 0.00000e+00
5.21321e-01 1.38934e-03 -9.99999e-01 0.00000e+00 3.85945e+00 1.00000e-03 0.00000e+00 -5.21321e-01 1 9.50000e-02 -3.00000e-02 4.99000e-01 0.00000e+00
5.18677e-01 1.51529e-03 -9.99999e-01 0.00000e+00 5.10593e+00 1.00000e-03 0.00000e+00 -5.18677e-01 1 9.75000e-02 -2.75000e-02 4.99000e-01 0.00000e+00
5.16073e-01 1.66646e-03 -9.99999e-01 0.00000e+00 6.02900e+00 1.00000e-03 0.00000e+00 -5.16073e-01 1 1.00000e-01 -2.50000e-02 4.99000e-01 0.00000e+00
5.13520e-01 1.85127e-03 -9.99998e-01 0.00000e+00 6.50823e+00 1.00000e-03 0.00000e+00 -5.13520e-01 1 1.02500e-01 -2.25000e-02 4.99000e-01 0.00000e+00
5.11037e-01 2.08233e-03 -9.99998e-01 0.00000e+00 6.47368e+00 1.00000e-03 0.00000e+00 -5.11037e-01 1 1.05000e-01 -2.00000e-02 4.99000e-01 0.00000e+00
5.08648e-01 2.37945e-03 -9.99997e-01 0.00000e+00 5.92307e+00 1.00000e-03 0.00000e+00 -5.08648e-01 1 1.07500e-01 -1.75000e-02 4.99000e-01 0.00000e+00
5.06390e-01 2.77568e-03 -9.99996e-01 0.00000e+00 4.92870e+00 1.00000e-03 0.00000e+00 -5.06390e-01 1 1.10000e-01 -1.50000e-02 4.99000e-01 0.00000e+00
5.04319e-01 3.33048e-03 -9.99994e-01 0.00000e+00 3.63494e+00 1.00000e-03 0.00000e+00 -5.04319e-01 1 1.12500e-01 -1.25000e-02 4.99000e-01 0.00000e+00
5.02521e-01 4.16278e-03 -9.99991e-01 0.00000e+00 2.25348e+00 1.00000e-03 0.00000e+00 -5.02521e-01 1 1.15000e-01 -1.00000e-02 4.99000e-01 0.00000e+00
5.01141e-01 5.55013e-03 -9.99985e-01 0.00000e+00 1.05761e+00 1.00000e-03 0.00000e+00 -5.01141e-01 1 1.17500e-01 -7.50000e-03 4.99000e-01 0.00000e+00
5.00336e-01 8.32516e-03 -9.99965e-01 0.00000e+00 3.16120e-01 1.00000e-03 0.00000e+00 -5.00336e-01 1 1.20000e-01 -5.00000e-03 4.99000e-01 0.00000e+00
5.00054e-01 1.66514e-02 -9.99861e-01 0.00000e+00 5.15806e-02 1.00000e-03 0.00000e+00 -5.00054e-01 1 1.22500e-01 -2.50000e-03 4.99000e-01 0.00000e+00
5.00001e-01 9.99701e-01 2.44259e-02 0.00000e+00 1.71774e-03 1.00000e-03 0.00000e+00 -5.00001e-01 1 1.25000e-01 0.00000e+00 4.99000e-01 0.00000e+00
4.99948e-01 1.66379e-02 9.99861e-01 0.00000e+00 -4.83035e-02 1.00000e-03 0.00000e+00 -4.99948e-01 1 1.27500e-01 2.50000e-03 4.99000e-01 0.00000e+00
4.99666e-01 8.32179e-03 9.99965e-01 0.00000e+00 -3.13282e-01 1.00000e-03 0.00000e+00 -4.99666e-01 1 1.30000e-01 5.00000e-03 4.99000e-01 0.00000e+00
4.98860e-01 5.54863e-03 9.99985e-01 0.00000e+00 -1.05544e+00 1.00000e-03 0.00000e+00 -4.98860e-01 1 1.32500e-01 7.50000e-03 4.99000e-01 0.00000e+00
4.97479e-01 4.16194e-03 9.99991e-01 0.00000e+00 -2.25190e+00 1.00000e-03 0.00000e+00 -4.97479e-01 1 1.35000e-01 1.00000e-02 4.99000e-01 0.00000e+00
4.95682e-01 3.32994e-03 9.99994e-01 0.00000e+00 -3.63380e+00 1.00000e-03 0.00000e+00 -4.95682e-01 1 1.37500e-01 1.25000e-02 4.99000e-01 0.00000e+00
4.93610e-01 2.77530e-03 9.99996e-01 0.00000e+00 -4.92785e+00 1.00000e-03 0.00000e+00 -4.93610e-01 1 1.40000e-01 1.50000e-02 4.99000e-01 0.00000e+00
4.91352e-01 2.37918e-03 9.99997e-01 0.00000e+00 -5.92241e+00 1.00000e-03 0.00000e+00 -4.91352e-01 1 1.42500e-01 1.75000e-02 4.99000e-01 0.00000e+00
4.88963e-01 2.08212e-03 9.99998e-01 0.00000e+00 -6.47312e+00 1.00000e-03 0.00000e+00 -4.88963e-01 1 1.45000e-01 2.00000e-02 4.99000e-01 0.00000e+00
4.86480e-01 1.85110e-03 9.99998e-01 0.00000e+00 -6.50769e+00 1.00000e-03 0.00000e+00 -4.86480e-01 1 1.47500e-01 2.25000e-02 4.99000e-01 0.00000e+00
4.83927e-01 1.66633e-03 9.99999e-01 0.00000e+00 -6.02839e+00 1.00000e-03 0.00000e+00 -4.83927e-01 1 1.50000e-01 2.50000e-02 4.99000e-01 0.00000e+00
4.81323e-01 1.51518e-03 9.99999e-01 0.00000e+00 -5.10520e+00 1.00000e-03 0.00000e+00 -4.81323e-01 1 1.52500e-01 2.75000e-02 4.99000e-01 0.00000e+00
4.78679e-01 1.38925e-03 9.99999e-01 0.00000e+00 -3.85854e+00 1.00000e-03 0.00000e+00 -4.78679e-01 1 1.55000e-01 3.00000e-02 4.99000e-01 0.00000e+00
4.76006e-01 1.28271e-03 9.99999e-01 0.00000e+00 -2.44029e+00 1.00000e-03 0.00000e+00 -4.76006e-01 1 1.57500e-01 3.25000e-02 4.99000e-01 0.00000e+00
4.73311e-01 1.19142e-03 9.99999e-01 0.00000e+00 -1.00649e+00 1.00000e-03 0.00000e+00 -4.73311e-01 1 1.60000e-01 3.50000e-02 4.99000e-01 0.00000e+00
4.70598e-01 1.11233e-03 9.99999e-01 0.00000e+00 3.01547e-01 1.00000e-03 0.00000e+00 -4.70598e-01 1 1.62500e-01 3.75000e-02 4.99000e-01 0.00000e+00
4.67873e-01 1.04314e-03 9.99999e-01 0.00000e+00 1.37759e+00 1.00000e-03 0.00000e+00 -4.67873e-01 1 1.65000e-01 4.00000e-02 4.99000e-01 0.00000e+00
4.65137e-01 9.82118e-04 1.00000e+00 0.00000e+00 2.15796e+00 1.00000e-03 0.00000e+00 -4.65137e-01 1 1.67500e-01 4.25000e-02 4.99000e-01 0.00000e+00
4.62394e-01 9.27891e-04 1.00000e+00 0.00000e+00 2.62515e+00 1.00000e-03 0.00000e+00 -4.62394e-01 1 1.70000e-01 4.50000e-02 4.99000e-01 0.00000e+00
4.59646e-01 8.79391e-04 1.00000e+00 0.00000e+00 2.80216e+00 1.00000e-03 0.00000e+00 -4.59646e-01 1 1.72500e-01 4.75000e-02 4.99000e-01 0.00000e+00
4.56894e-01 8.35758e-04 1.00000e+00 0.00000e+00 2.74190e+00 1.00000e-03 0.00000e+00 -4.56894e-01 1 1.75000e-01 5.00000e-02 4.99000e-01 0.00000e+00
4.54139e-01 7.96297e-04 1.00000e+00 0.00000e+00 2.51502e+00 1.00000e-03 0.00000e+00 -4.54139e-01 1 1.77500e-01 5.25000e-02 4.99000e-01 0.00000e+00
4.51384e-01 7.60439e-04 1.00000e+00 0.00000e+00 2.19541e+00 1.00000e-03 0.00000e+00 -4.51384e-01 1 1.80000e-01 5.50000e-02 4.99000e-01 0.00000e+00
4.48628e-01 7.27714e-04 1.00000e+00 0.00000e+00 1.85049e+00 1.00000e-03 0.00000e+00 -4.48628e-01 1 1.82500e-01 5.75000e-02 4.99000e-01 0.00000e+00
4.45872e-01 6.97731e-04 1.00000e+00 0.00000e+00 1.53212e+00 1.00000e-03 0.00000e+00 -4.45872e-01 1 1.85000e-01 6.00000e-02 4.99000e-01 0.00000e+00
4.43118e-01 6.70161e-04 1.00000e+00 0.00000e+00 1.27406e+00 1.00000e-03 0.00000e+00 -4.43118e-01 1 1.87500e-01 6.25000e-02 4.99000e-01 0.00000e+00
4.40365e-01 6.44725e-04 1.00000e+00 0.00000e+00 1.09136e+00 1.00000e-03 0.00000e+00 -4.40365e-01 1 1.90000e-01 6.50000e-02 4.99000e-01 0.00000e+00
4.37614e-01 6.21186e-04 1.00000e+00 0.00000e+00 9.83722e-01 1.00000e-03 0.00000e+00 -4.37614e-01 1 1.92500e-01 6.75000e-02 4.99000e-01 0.00000e+00
4.34865e-01 5.99341e-04 1.00000e+00 0.00000e+00 9.40037e-01 1.00000e-03 0.00000e+00 -4.34865e-01 1 1.95000e-01 7.00000e-02 4.99000e-01 0.00000e+00
4.32120e-01 5.79014e-04 1.00000e+00 0.00000e+00 9.43128e-01 1.00000e-03 0.00000e+00 -4.32120e-01 1 1.97500e-01 7.25000e-02 4.99000e-01 0.00000e+00
4.29377e-01 5.60055e-04 1.00000e+00 0.00000e+00 9.74242e-01 1.00000e-03 0.00000e+00 -4.29377e-01 1 2.00000e-01 7.50000e-02 4.99000e-01 0.00000e+00
4.26637e-01 5.42330e-04 1.00000e+00 0.00000e+00 1.01544e+00 1.00000e-03 0.00000e+00 -4.26637e-01 1 2.02500e-01 7.75000e-02 4.99000e-01 0.00000e+00
4.23900e-01 5.25724e-04 1.00000e+00 0.00000e+00 1.05117e+00 1.00000e-03 0.00000e+00 -4.23900e-01 1 2.05000e-01 8.00000e-02 4.99000e-01 0.00000e+00
4.21167e-01 5.10136e-04 1.00000e+00 0.00000e+00 1.06795e+00 1.00000e-03 0.00000e+00 -4.21167e-01 1 2.07500e-01 8.25000e-02 4.99000e-01 0.00000e+00
4.18437e-01 4.95475e-04 1.00000e+00 0.00000e+00 1.05421e+00 1.00000e-03 0.00000e+00 -4.18437e-01 1 2.10000e-01 8.50000e-02 4.99000e-01 0.00000e+00
4.15710e-01 4.81662e-04 1.00000e+00 0.00000e+00 1.00018e+00 1.00000e-03 0.00000e+00 -4.15710e-01 1 2.12500e-01 8.75000e-02 4.99000e-01 0.00000e+00
4.12986e-01 4.68626e-04 1.00000e+00 0.00000e+00 8.99740e-01 1.00000e-03 0.00000e+00 -4.12986e-01 1 2.15000e-01 9.00000e-02 4.99000e-01 0.00000e+00
4.10265e-01 4.56305e-04 1.00000e+00 0.00000e+00 7.54176e-01 1.00000e-03 0.00000e+00 -4.10265e-01 1 2.17500e-01 9.25000e-02 4.99000e-01 0.00000e+00
4.07548e-01 4.44642e-04 1.00000e+00 0.00000e+00 5.78021e-01 1.00000e-03 0.00000e+00 -4.07548e-01 1 2.20000e-01 9.50000e-02 4.99000e-01 0.00000e+00
4.04833e-01 4.33586e-04 1.00000e+00 0.00000e+00 4.06107e-01 1.00000e-03 0.00000e+00 -4.04833e-01 1 2.22500e-01 9.75000e-02 4.99000e-01 0.00000e+00
4.02121e-01 4.23092e-04 1.00000e+00 0.00000e+00 2.97621e-01 1.00000e-03 0.00000e+00 -4.02121e-01 1 2.25000e-01 1.00000e-01 4.99000e-01 0.00000e+00
3.99411e-01 4.13119e-04 1.00000e+00 0.00000e+00 3.35804e-01 1.00000e-03 0.00000e+00 -3.99411e-01 1 2.27500e-01 1.02500e-01 4.99000e-01 0.00000e+00
3.96703e-01 4.03630e-04 1.00000e+00 0.00000e+00 6.13546e-01 1.00000e-03 0.00000e+00 -3.96703e-01 1 2.30000e-01 1.05000e-01 4.99000e-01 0.00000e+00
3.93998e-01 3.94591e-04 1.00000e+00 0.00000e+00 1.20651e+00 1.00000e-03 0.00000e+00 -3.93998e-01 1 2.32500e-01 1.07500e-01 4.99000e-01 0.00000e+00
3.91294e-01 3.85970e-04 1.00000e+00 0.00000e+00 2.12682e+00 1.00000e-03 0.00000e+00 -3.91294e-01 1 2.35000e-01 1.10000e-01 4.99000e-01 0.00000e+00
3.88591e-01 3.77742e-04 1.00000e+00 0.00000e+00 3.26876e+00 1.00000e-03 0.00000e+00 -3.88591e-01 1 2.37500e-01 1.12500e-01 4.99000e-01 0.00000e+00
3.85890e-01 3.69879e-04 1.00000e+00 0.00000e+00 4.36683e+00 1.00000e-03 0.00000e+00 -3.85890e-01 1 2.40000e-01 1.15000e-01 4.99000e-01 0.00000e+00
3.83191e-01 3.62359e-04 1.00000e+00 0.00000e+00 4.99180e+00 1.00000e-03 0.00000e+00 -3.83191e-01 1 2.42500e-01 1.17500e-01 4.99000e-01 0.00000e+00
3.80490e-01 3.55159e-04 1.00000e+00 0.00000e+00 4.65137e+00 1.00000e-03 0.00000e+00 -3.80490e-01 1 2.45000e-01 1.20000e-01 4.99000e-01 0.00000e+00
3.77771e-01 3.48262e-04 1.00000e+00 0.00000e+00 3.01665e+00 1.00000e-03 0.00000e+00 -3.77771e-01 1 2.47500e-01 1.22500e-01 4.99000e-01 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 4.99000e-01 0.00000e+00


==> fig/mi_omega1e6_max.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 -1.01945e-04 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 -1.71809e-01 0.00000e+00
6.22292e-01 -1.03919e-04 -1.00000e+00 0.00000e+00 -1.78121e+00 1.00000e-03 0.00000e+00 -6.22292e-01 1 2.50000e-03 -1.22500e-01 -1.71809e-01 0.00000e+00
6.19588e-01 -1.05977e-04 -1.00000e+00 0.00000e+00 -3.10940e+00 1.00000e-03 0.00000e+00 -6.19588e-01 1 5.00000e-03 -1.20000e-01 -1.71809e-01 0.00000e+00
6.16883e-01 -1.08125e-04 -1.00000e+00 0.00000e+00 -3.27871e+00 1.00000e-03 0.00000e+00 -6.16883e-01 1 7.50000e-03 -1.17500e-01 -1.71809e-01 0.00000e+00
6.14178e-01 -1.10369e-04 -1.00000e+00 0.00000e+00 -2.64670e+00 1.00000e-03 0.00000e+00 -6.14178e-01 1 1.00000e-02 -1.15000e-01 -1.71809e-01 0.00000e+00
6.11472e-01 -1.12715e-04 -1.00000e+00 0.00000e+00 -1.66415e+00 1.00000e-03 0.00000e+00 -6.11472e-01 1 1.25000e-02 -1.12500e-01 -1.71809e-01 0.00000e+00
6.08765e-01 -1.15171e-04 -1.00000e+00 0.00000e+00 -6.90575e-01 1.00000e-03 0.00000e+00 -6.08765e-01 1 1.50000e-02 -1.10000e-01 -1.71809e-01 0.00000e+00
6.06057e-01 -1.17743e-04 -1.00000e+00 0.00000e+00 6.54369e-02 1.00000e-03 0.00000e+00 -6.06057e-01 1 1.75000e-02 -1.07500e-01 -1.71809e-01 0.00000e+00
6.03347e-01 -1.20440e-04 -1.00000e+00 0.00000e+00 5.34641e-01 1.00000e-03 0.00000e+00 -6.03347e-01 1 2.00000e-02 -1.05000e-01 -1.71809e-01 0.00000e+00
6.00635e-01 -1.23272e-04 -1.00000e+00 0.00000e+00 7.42541e-01 1.00000e-03 0.00000e+00 -6.00635e-01 1 2.25000e-02 -1.02500e-01 -1.71809e-01 0.00000e+00
5.97921e-01 -1.26248e-04 -1.00000e+00 0.00000e+00 7.61313e-01 1.00000e-03 0.00000e+00 -5.97921e-01 1 2.50000e-02 -1.00000e-01 -1.71809e-01 0.00000e+00
5.95205e-01 -1.29379e-04 -1.00000e+00 0.00000e+00 6.72554e-01 1.00000e-03 0.00000e+00 -5.95205e-01 1 2.75000e-02 -9.75000e-02 -1.71809e-01 0.00000e+00
5.92486e-01 -1.32678e-04 -1.00000e+00 0.00000e+00 5.44884e-01 1.00000e-03 0.00000e+00 -5.92486e-01 1 3.00000e-02 -9.50000e-02 -1.71809e-01 0.00000e+00
5.89765e-01 -1.36159e-04 -1.00000e+00 0.00000e+00 4.25457e-01 1.00000e-03 0.00000e+00 -5.89765e-01 1 3.25000e-02 -9.25000e-02 -1.71809e-01 0.00000e+00
5.87041e-01 -1.39835e-04 -1.00000e+00 0.00000e+00 3.40239e-01 1.00000e-03 0.00000e+00 -5.87041e-01 1 3.50000e-02 -9.00000e-02 -1.71809e-01 0.00000e+00
5.84314e-01 -1.43725e-04 -1.00000e+00 0.00000e+00 2.99036e-01 1.00000e-03 0.00000e+00 -5.84314e-01 1 3.75000e-02 -8.75000e-02 -1.71809e-01 0.00000e+00
5.81584e-01 -1.47847e-04 -1.00000e+00 0.00000e+00 3.01305e-01 1.00000e-03 0.00000e+00 -5.81584e-01 1 4.00000e-02 -8.50000e-02 -1.71809e-01 0.00000e+00
5.78851e-01 -1.52222e-04 -1.00000e+00 0.00000e+00 3.40801e-01 1.00000e-03 0.00000e+00 -5.78851e-01 1 4.25000e-02 -8.25000e-02 -1.71809e-01 0.00000e+00
5.76115e-01 -1.56874e-04 -1.00000e+00 0.00000e+00 4.08218e-01 1.00000e-03 0.00000e+00 -5.76115e-01 1 4.50000e-02 -8.00000e-02 -1.71809e-01 0.00000e+00
5.73376e-01 -1.61829e-04 -1.00000e+00 0.00000e+00 4.91940e-01 1.00000e-03 0.00000e+00 -5.73376e-01 1 4.75000e-02 -7.75000e-02 -1.71809e-01 0.00000e+00
5.70634e-01 -1.67118e-04 -1.00000e+00 0.00000e+00 5.77797e-01 1.00000e-03 0.00000e+00 -5.70634e-01 1 5.00000e-02 -7.50000e-02 -1.71809e-01 0.00000e+00
5.67890e-01 -1.72776e-04 -1.00000e+00 0.00000e+00 6.48766e-01 1.00000e-03 0.00000e+00 -5.67890e-01 1 5.25000e-02 -7.25000e-02 -1.71809e-01 0.00000e+00
5.65143e-01 -1.78841e-04 -1.00000e+00 0.00000e+00 6.85681e-01 1.00000e-03 0.00000e+00 -5.65143e-01 1 5.50000e-02 -7.00000e-02 -1.71809e-01 0.00000e+00
5.62393e-01 -1.85360e-04 -1.00000e+00 0.00000e+00 6.69439e-01 1.00000e-03 0.00000e+00 -5.62393e-01 1 5.75000e-02 -6.75000e-02 -1.71809e-01 0.00000e+00
5.59642e-01 -1.92384e-04 -1.00000e+00 0.00000e+00 5.85009e-01 1.00000e-03 0.00000e+00 -5.59642e-01 1 6.00000e-02 -6.50000e-02 -1.71809e-01 0.00000e+00
5.56890e-01 -1.99974e-04 -1.00000e+00 0.00000e+00 4.26665e-01 1.00000e-03 0.00000e+00 -5.56890e-01 1 6.25000e-02 -6.25000e-02 -1.71809e-01 0.00000e+00
5.54137e-01 -2.08201e-04 -1.00000e+00 0.00000e+00 2.03582e-01 1.00000e-03 0.00000e+00 -5.54137e-01 1 6.50000e-02 -6.00000e-02 -1.71809e-01 0.00000e+00
5.51383e-01 -2.17149e-04 -1.00000e+00 0.00000e+00 -5.56669e-02 1.00000e-03 0.00000e+00 -5.51383e-01 1 6.75000e-02 -5.75000e-02 -1.71809e-01 0.00000e+00
5.48630e-01 -2.26914e-04 -1.00000e+00 0.00000e+00 -3.01194e-01 1.00000e-03 0.00000e+00 -5.48630e-01 1 7.00000e-02 -5.50000e-02 -1.71809e-01 0.00000e+00
5.45878e-01 -2.37614e-04 -1.00000e+00 0.00000e+00 -4.63766e-01 1.00000e-03 0.00000e+00 -5.45878e-01 1 7.25000e-02 -5.25000e-02 -1.71809e-01 0.00000e+00
5.43128e-01 -2.49390e-04 -1.00000e+00 0.00000e+00 -4.61553e-01 1.00000e-03 0.00000e+00 -5.43128e-01 1 7.50000e-02 -5.00000e-02 -1.71809e-01 0.00000e+00
5.40383e-01 -2.62411e-04 -1.00000e+00 0.00000e+00 -2.11448e-01 1.00000e-03 0.00000e+00 -5.40383e-01 1 7.75000e-02 -4.75000e-02 -1.71809e-01 0.00000e+00
5.37642e-01 -2.76884e-04 -1.00000e+00 0.00000e+00 3.55916e-01 1.00000e-03 0.00000e+00 -5.37642e-01 1 8.00000e-02 -4.50000e-02 -1.71809e-01 0.00000e+00
5.34909e-01 -2.93066e-04 -1.00000e+00 0.00000e+00 1.27985e+00 1.00000e-03 0.00000e+00 -5.34909e-01 1 8.25000e-02 -4.25000e-02 -1.71809e-01 0.00000e+00
5.32184e-01 -3.11277e-04 -1.00000e+00 0.00000e+00 2.55472e+00 1.00000e-03 0.00000e+00 -5.32184e-01 1 8.50000e-02 -4.00000e-02 -1.71809e-01 0.00000e+00
5.29472e-01 -3.31924e-04 -1.00000e+00 0.00000e+00 4.11999e+00 1.00000e-03 0.00000e+00 -5.29472e-01 1 8.75000e-02 -3.75000e-02 -1.71809e-01 0.00000e+00
5.26775e-01 -3.55527e-04 -1.00000e+00 0.00000e+00 5.85803e+00 1.00000e-03 0.00000e+00 -5.26775e-01 1 9.00000e-02 -3.50000e-02 -1.71809e-01 0.00000e+00
5.24098e-01 -3.82770e-04 -1.00000e+00 0.00000e+00 7.60181e+00 1.00000e-03 0.00000e+00 -5.24098e-01 1 9.25000e-02 -3.25000e-02 -1.71809e-01 0.00000e+00
5.21446e-01 -4.14562e-04 -1.00000e+00 0.00000e+00 9.15288e+00 1.00000e-03 0.00000e+00 -5.21446e-01 1 9.50000e-02 -3.00000e-02 -1.71809e-01 0.00000e+00
5.18826e-01 -4.52144e-04 -1.00000e+00 0.00000e+00 1.03081e+01 1.00000e-03 0.00000e+00 -5.18826e-01 1 9.75000e-02 -2.75000e-02 -1.71809e-01 0.00000e+00
5.16248e-01 -4.97252e-04 -1.00000e+00 0.00000e+00 1.08921e+01 1.00000e-03 0.00000e+00 -5.16248e-01 1 1.00000e-01 -2.50000e-02 -1.71809e-01 0.00000e+00
5.13725e-01 -5.52397e-04 -1.00000e+00 0.00000e+00 1.07898e+01 1.00000e-03 0.00000e+00 -5.13725e-01 1 1.02500e-01 -2.25000e-02 -1.71809e-01 0.00000e+00
5.11274e-01 -6.21342e-04 -1.00000e+00 0.00000e+00 9.97553e+00 1.00000e-03 0.00000e+00 -5.11274e-01 1 1.05000e-01 -2.00000e-02 -1.71809e-01 0.00000e+00
5.08920e-01 -7.10000e-04 -1.00000e+00 0.00000e+00 8.53151e+00 1.00000e-03 0.00000e+00 -5.08920e-01 1 1.07500e-01 -1.75000e-02 -1.71809e-01 0.00000e+00
5.06699e-01 -8.28231e-04 -1.00000e+00 0.00000e+00 6.65582e+00 1.00000e-03 0.00000e+00 -5.06699e-01 1 1.10000e-01 -1.50000e-02 -1.71809e-01 0.00000e+00
5.04663e-01 -9.93778e-04 -9.99999e-01 0.00000e+00 4.66127e+00 1.00000e-03 0.00000e+00 -5.04663e-01 1 1.12500e-01 -1.25000e-02 -1.71809e-01 0.00000e+00
5.02885e-01 -1.24213e-03 -9.99999e-01 0.00000e+00 2.88297e+00 1.00000e-03 0.00000e+00 -5.02885e-01 1 1.15000e-01 -1.00000e-02 -1.71809e-01 0.00000e+00
5.01465e-01 -1.65611e-03 -9.99999e-01 0.00000e+00 1.46313e+00 1.00000e-03 0.00000e+00 -5.01465e-01 1 1.17500e-01 -7.50000e-03 -1.71809e-01 0.00000e+00
5.00509e-01 -2.48420e-03 -9.99997e-01 0.00000e+00 5.06619e-01 1.00000e-03 0.00000e+00 -5.00509e-01 1 1.20000e-01 -5.00000e-03 -1.71809e-01 0.00000e+00
5.00071e-01 -4.96921e-03 -9.99987e-01 0.00000e+00 6.83030e-02 1.00000e-03 0.00000e+00 -5.00071e-01 1 1.22500e-01 -2.50000e-03 -1.71809e-01 0.00000e+00
5.00001e-01 -9.96591e-01 8.21786e-02 0.00000e+00 -1.41955e-03 1.00000e-03 0.00000e+00 -5.00001e-01 1 1.25000e-01 0.00000e+00 -1.71809e-01 0.00000e+00
4.99931e-01 -4.96519e-03 9.99987e-01 0.00000e+00 -7.12659e-02 1.00000e-03 0.00000e+00 -4.99931e-01 1 1.27500e-01 2.50000e-03 -1.71809e-01 0.00000e+00
4.99492e-01 -2.48320e-03 9.99997e-01 0.00000e+00 -5.09873e-01 1.00000e-03 0.00000e+00 -4.99492e-01 1 1.30000e-01 5.00000e-03 -1.71809e-01 0.00000e+00
4.98536e-01 -1.65566e-03 9.99999e-01 0.00000e+00 -1.46662e+00 1.00000e-03 0.00000e+00 -4.98536e-01 1 1.32500e-01 7.50000e-03 -1.71809e-01 0.00000e+00
4.97116e-01 -1.24188e-03 9.99999e-01 0.00000e+00 -2.88655e+00 1.00000e-03 0.00000e+00 -4.97116e-01 1 1.35000e-01 1.00000e-02 -1.71809e-01 0.00000e+00
4.95338e-01 -9.93617e-04 9.99999e-01 0.00000e+00 -4.66481e+00 1.00000e-03 0.00000e+00 -4.95338e-01 1 1.37500e-01 1.25000e-02 -1.71809e-01 0.00000e+00
4.93301e-01 -8.28119e-04 1.00000e+00 0.00000e+00 -6.65908e+00 1.00000e-03 0.00000e+00 -4.93301e-01 1 1.40000e-01 1.50000e-02 -1.71809e-01 0.00000e+00
4.91080e-01 -7.09918e-04 1.00000e+00 0.00000e+00 -8.53417e+00 1.00000e-03 0.00000e+00 -4.91080e-01 1 1.42500e-01 1.75000e-02 -1.71809e-01 0.00000e+00
4.88726e-01 -6.21279e-04 1.00000e+00 0.00000e+00 -9.97739e+00 1.00000e-03 0.00000e+00 -4.88726e-01 1 1.45000e-01 2.00000e-02 -1.71809e-01 0.00000e+00
4.86275e-01 -5.52347e-04 1.00000e+00 0.00000e+00 -1.07908e+01 1.00000e-03 0.00000e+00 -4.86275e-01 1 1.47500e-01 2.25000e-02 -1.71809e-01 0.00000e+00
4.83752e-01 -4.97212e-04 1.00000e+00 0.00000e+00 -1.08922e+01 1.00000e-03 0.00000e+00 -4.83752e-01 1 1.50000e-01 2.50000e-02 -1.71809e-01 0.00000e+00
4.81174e-01 -4.52110e-04 1.00000e+00 0.00000e+00 -1.03075e+01 1.00000e-03 0.00000e+00 -4.81174e-01 1 1.52500e-01 2.75000e-02 -1.71809e-01 0.00000e+00
4.78554e-01 -4.14534e-04 1.00000e+00 0.00000e+00 -9.15163e+00 1.00000e-03 0.00000e+00 -4.78554e-01 1 1.55000e-01 3.00000e-02 -1.71809e-01 0.00000e+00
4.75902e-01 -3.82746e-04 1.00000e+00 0.00000e+00 -7.60017e+00 1.00000e-03 0.00000e+00 -4.75902e-01 1 1.57500e-01 3.25000e-02 -1.71809e-01 0.00000e+00
4.73225e-01 -3.55506e-04 1.00000e+00 0.00000e+00 -5.85619e+00 1.00000e-03 0.00000e+00 -4.73225e-01 1 1.60000e-01 3.50000e-02 -1.71809e-01 0.00000e+00
4.70528e-01 -3.31906e-04 1.00000e+00 0.00000e+00 -4.11813e+00 1.00000e-03 0.00000e+00 -4.70528e-01 1 1.62500e-01 3.75000e-02 -1.71809e-01 0.00000e+00
4.67815e-01 -3.11261e-04 1.00000e+00 0.00000e+00 -2.55297e+00 1.00000e-03 0.00000e+00 -4.67815e-01 1 1.65000e-01 4.00000e-02 -1.71809e-01 0.00000e+00
4.65091e-01 -2.93052e-04 1.00000e+00 0.00000e+00 -1.27831e+00 1.00000e-03 0.00000e+00 -4.65091e-01 1 1.67500e-01 4.25000e-02 -1.71809e-01 0.00000e+00
4.62358e-01 -2.76871e-04 1.00000e+00 0.00000e+00 -3.54656e-01 1.00000e-03 0.00000e+00 -4.62358e-01 1 1.70000e-01 4.50000e-02 -1.71809e-01 0.00000e+00
4.59617e-01 -2.62399e-04 1.00000e+00 0.00000e+00 2.12350e-01 1.00000e-03 0.00000e+00 -4.59617e-01 1 1.72500e-01 4.75000e-02 -1.71809e-01 0.00000e+00
4.56871e-01 -2.49380e-04 1.00000e+00 0.00000e+00 4.62026e-01 1.00000e-03 0.00000e+00 -4.56871e-01 1 1.75000e-01 5.00000e-02 -1.71809e-01 0.00000e+00
4.54122e-01 -2.37605e-04 1.00000e+00 0.00000e+00 4.63734e-01 1.00000e-03 0.00000e+00 -4.54122e-01 1 1.77500e-01 5.25000e-02 -1.71809e-01 0.00000e+00
4.51370e-01 -2.26906e-04 1.00000e+00 0.00000e+00 3.00582e-01 1.00000e-03 0.00000e+00 -4.51370e-01 1 1.80000e-01 5.50000e-02 -1.71809e-01 0.00000e+00
4.48617e-01 -2.17141e-04 1.00000e+00 0.00000e+00 5.44183e-02 1.00000e-03 0.00000e+00 -4.48617e-01 1 1.82500e-01 5.75000e-02 -1.71809e-01 0.00000e+00
4.45863e-01 -2.08194e-04 1.00000e+00 0.00000e+00 -2.05492e-01 1.00000e-03 0.00000e+00 -4.45863e-01 1 1.85000e-01 6.00000e-02 -1.71809e-01 0.00000e+00
4.43110e-01 -1.99968e-04 1.00000e+00 0.00000e+00 -4.29203e-01 1.00000e-03 0.00000e+00 -4.43110e-01 1 1.87500e-01 6.25000e-02 -1.71809e-01 0.00000e+00
4.40358e-01 -1.92378e-04 1.00000e+00 0.00000e+00 -5.88032e-01 1.00000e-03 0.00000e+00 -4.40358e-01 1 1.90000e-01 6.50000e-02 -1.71809e-01 0.00000e+00
4.37606e-01 -1.85354e-04 1.00000e+00 0.00000e+00 -6.72637e-01 1.00000e-03 0.00000e+00 -4.37606e-01 1 1.92500e-01 6.75000e-02 -1.71809e-01 0.00000e+00
4.34857e-01 -1.78836e-04 1.00000e+00 0.00000e+00 -6.88524e-01 1.00000e-03 0.00000e+00 -4.34857e-01 1 1.95000e-01 7.00000e-02 -1.71809e-01 0.00000e+00
4.32110e-01 -1.72771e-04 1.00000e+00 0.00000e+00 -6.50482e-01 1.00000e-03 0.00000e+00 -4.32110e-01 1 1.97500e-01 7.25000e-02 -1.71809e-01 0.00000e+00
4.29366e-01 -1.67113e-04 1.00000e+00 0.00000e+00 -5.77403e-01 1.00000e-03 0.00000e+00 -4.29366e-01 1 2.00000e-01 7.50000e-02 -1.71809e-01 0.00000e+00
4.26624e-01 -1.61825e-04 1.00000e+00 0.00000e+00 -4.88366e-01 1.00000e-03 0.00000e+00 -4.26624e-01 1 2.02500e-01 7.75000e-02 -1.71809e-01 0.00000e+00
4.23885e-01 -1.56870e-04 1.00000e+00 0.00000e+00 -4.00545e-01 1.00000e-03 0.00000e+00 -4.23885e-01 1 2.05000e-01 8.00000e-02 -1.71809e-01 0.00000e+00
4.21149e-01 -1.52218e-04 1.00000e+00 0.00000e+00 -3.28652e-01 1.00000e-03 0.00000e+00 -4.21149e-01 1 2.07500e-01 8.25000e-02 -1.71809e-01 0.00000e+00
4.18416e-01 -1.47844e-04 1.00000e+00 0.00000e+00 -2.85343e-01 1.00000e-03 0.00000e+00 -4.18416e-01 1 2.10000e-01 8.50000e-02 -1.71809e-01 0.00000e+00
4.15686e-01 -1.43722e-04 1.00000e+00 0.00000e+00 -2.81475e-01 1.00000e-03 0.00000e+00 -4.15686e-01 1 2.12500e-01 8.75000e-02 -1.71809e-01 0.00000e+00
4.12959e-01 -1.39832e-04 1.00000e+00 0.00000e+00 -3.25203e-01 1.00000e-03 0.00000e+00 -4.12959e-01 1 2.15000e-01 9.00000e-02 -1.71809e-01 0.00000e+00
4.10235e-01 -1.36156e-04 1.00000e+00 0.00000e+00 -4.18945e-01 1.00000e-03 0.00000e+00 -4.10235e-01 1 2.17500e-01 9.25000e-02 -1.71809e-01 0.00000e+00
4.07513e-01 -1.32676e-04 1.00000e+00 0.00000e+00 -5.53981e-01 1.00000e-03 0.00000e+00 -4.07513e-01 1 2.20000e-01 9.50000e-02 -1.71809e-01 0.00000e+00
4.04795e-01 -1.29377e-04 1.00000e+00 0.00000e+00 -7.03561e-01 1.00000e-03 0.00000e+00 -4.04795e-01 1 2.22500e-01 9.75000e-02 -1.71809e-01 0.00000e+00
4.02079e-01 -1.26245e-04 1.00000e+00 0.00000e+00 -8.16596e-01 1.00000e-03 0.00000e+00 -4.02079e-01 1 2.25000e-01 1.00000e-01 -1.71809e-01 0.00000e+00
3.99365e-01 -1.23270e-04 1.00000e+00 0.00000e+00 -8.16264e-01 1.00000e-03 0.00000e+00 -3.99365e-01 1 2.27500e-01 1.02500e-01 -1.71809e-01 0.00000e+00
3.96653e-01 -1.20438e-04 1.00000e+00 0.00000e+00 -6.08102e-01 1.00000e-03 0.00000e+00 -3.96653e-01 1 2.30000e-01 1.05000e-01 -1.71809e-01 0.00000e+00
3.93943e-01 -1.17741e-04 1.00000e+00 0.00000e+00 -1.03666e-01 1.00000e-03 0.00000e+00 -3.93943e-01 1 2.32500e-01 1.07500e-01 -1.71809e-01 0.00000e+00
3.91235e-01 -1.15169e-04 1.00000e+00 0.00000e+00 7.38667e-01 1.00000e-03 0.00000e+00 -3.91235e-01 1 2.35000e-01 1.10000e-01 -1.71809e-01 0.00000e+00
3.88528e-01 -1.12713e-04 1.00000e+00 0.00000e+00 1.85925e+00 1.00000e-03 0.00000e+00 -3.88528e-01 1 2.37500e-01 1.12500e-01 -1.71809e-01 0.00000e+00
3.85822e-01 -1.10367e-04 1.00000e+00 0.00000e+00 3.04433e+00 1.00000e-03 0.00000e+00 -3.85822e-01 1 2.40000e-01 1.15000e-01 -1.71809e-01 0.00000e+00
3.83117e-01 -1.08123e-04 1.00000e+00 0.00000e+00 3.90714e+00 1.00000e-03 0.00000e+00 -3.83117e-01 1 2.42500e-01 1.17500e-01 -1.71809e-01 0.00000e+00
3.80412e-01 -1.05975e-04 1.00000e+00 0.00000e+00 3.94696e+00 1.00000e-03 0.00000e+00 -3.80412e-01 1 2.45000e-01 1.20000e-01 -1.71809e-01 0.00000e+00
3.77708e-01 -1.03917e-04 1.00000e+00 0.00000e+00 2.74935e+00 1.00000e-03 0.00000e+00 -3.77708e-01 1 2.47500e-01 1.22500e-01 -1.71809e-01 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 -1.71809e-01 0.00000e+00


==> fig/mi_omega1e6_min.csv <==
"phi" "b:0" "b:1" "b:2" "q" "epsilon" "Exact::phi" "Error::phi" "vtkValidPointMask" "arc_length" "Points:0" "Points:1" "Points:2"
6.25000e-01 -6.61493e-05 -1.00000e+00 0.00000e+00 6.25000e-01 1.00000e-03 0.00000e+00 -6.25000e-01 1 0.00000e+00 -1.25000e-01 3.20000e-01 0.00000e+00
6.22298e-01 -6.74300e-05 -1.00000e+00 0.00000e+00 -1.89999e+00 1.00000e-03 0.00000e+00 -6.22298e-01 1 2.50000e-03 -1.22500e-01 3.20000e-01 0.00000e+00
6.19594e-01 -6.87655e-05 -1.00000e+00 0.00000e+00 -3.46649e+00 1.00000e-03 0.00000e+00 -6.19594e-01 1 5.00000e-03 -1.20000e-01 3.20000e-01 0.00000e+00
6.16889e-01 -7.01594e-05 -1.00000e+00 0.00000e+00 -3.85090e+00 1.00000e-03 0.00000e+00 -6.16889e-01 1 7.50000e-03 -1.17500e-01 3.20000e-01 0.00000e+00
6.14184e-01 -7.16155e-05 -1.00000e+00 0.00000e+00 -3.35534e+00 1.00000e-03 0.00000e+00 -6.14184e-01 1 1.00000e-02 -1.15000e-01 3.20000e-01 0.00000e+00
6.11479e-01 -7.31379e-05 -1.00000e+00 0.00000e+00 -2.42590e+00 1.00000e-03 0.00000e+00 -6.11479e-01 1 1.25000e-02 -1.12500e-01 3.20000e-01 0.00000e+00
6.08772e-01 -7.47312e-05 -1.00000e+00 0.00000e+00 -1.44470e+00 1.00000e-03 0.00000e+00 -6.08772e-01 1 1.50000e-02 -1.10000e-01 3.20000e-01 0.00000e+00
6.06064e-01 -7.64002e-05 -1.00000e+00 0.00000e+00 -6.49013e-01 1.00000e-03 0.00000e+00 -6.06064e-01 1 1.75000e-02 -1.07500e-01 3.20000e-01 0.00000e+00
6.03354e-01 -7.81504e-05 -1.00000e+00 0.00000e+00 -1.33188e-01 1.00000e-03 0.00000e+00 -6.03354e-01 1 2.00000e-02 -1.05000e-01 3.20000e-01 0.00000e+00
6.00643e-01 -7.99878e-05 -1.00000e+00 0.00000e+00 1.11968e-01 1.00000e-03 0.00000e+00 -6.00643e-01 1 2.25000e-02 -1.02500e-01 3.20000e-01 0.00000e+00
5.97929e-01 -8.19188e-05 -1.00000e+00 0.00000e+00 1.51237e-01 1.00000e-03 0.00000e+00 -5.97929e-01 1 2.50000e-02 -1.00000e-01 3.20000e-01 0.00000e+00
5.95213e-01 -8.39507e-05 -1.00000e+00 0.00000e+00 6.52728e-02 1.00000e-03 0.00000e+00 -5.95213e-01 1 2.75000e-02 -9.75000e-02 3.20000e-01 0.00000e+00
5.92494e-01 -8.60913e-05 -1.00000e+00 0.00000e+00 -7.41881e-02 1.00000e-03 0.00000e+00 -5.92494e-01 1 3.00000e-02 -9.50000e-02 3.20000e-01 0.00000e+00
5.89773e-01 -8.83496e-05 -1.00000e+00 0.00000e+00 -2.15650e-01 1.00000e-03 0.00000e+00 -5.89773e-01 1 3.25000e-02 -9.25000e-02 3.20000e-01 0.00000e+00
5.87049e-01 -9.07353e-05 -1.00000e+00 0.00000e+00 -3.28947e-01 1.00000e-03 0.00000e+00 -5.87049e-01 1 3.50000e-02 -9.00000e-02 3.20000e-01 0.00000e+00
5.84323e-01 -9.32593e-05 -1.00000e+00 0.00000e+00 -4.01159e-01 1.00000e-03 0.00000e+00 -5.84323e-01 1 3.75000e-02 -8.75000e-02 3.20000e-01 0.00000e+00
5.81593e-01 -9.59338e-05 -1.00000e+00 0.00000e+00 -4.30849e-01 1.00000e-03 0.00000e+00 -5.81593e-01 1 4.00000e-02 -8.50000e-02 3.20000e-01 0.00000e+00
5.78860e-01 -9.87726e-05 -1.00000e+00 0.00000e+00 -4.23123e-01 1.00000e-03 0.00000e+00 -5.78860e-01 1 4.25000e-02 -8.25000e-02 3.20000e-01 0.00000e+00
5.76124e-01 -1.01791e-04 -1.00000e+00 0.00000e+00 -3.86558e-01 1.00000e-03 0.00000e+00 -5.76124e-01 1 4.50000e-02 -8.00000e-02 3.20000e-01 0.00000e+00
5.73386e-01 -1.05006e-04 -1.00000e+00 0.00000e+00 -3.31990e-01 1.00000e-03 0.00000e+00 -5.73386e-01 1 4.75000e-02 -7.75000e-02 3.20000e-01 0.00000e+00
5.70644e-01 -1.08438e-04 -1.00000e+00 0.00000e+00 -2.72613e-01 1.00000e-03 0.00000e+00 -5.70644e-01 1 5.00000e-02 -7.50000e-02 3.20000e-01 0.00000e+00
5.67900e-01 -1.12109e-04 -1.00000e+00 0.00000e+00 -2.24285e-01 1.00000e-03 0.00000e+00 -5.67900e-01 1 5.25000e-02 -7.25000e-02 3.20000e-01 0.00000e+00
5.65153e-01 -1.16045e-04 -1.00000e+00 0.00000e+00 -2.05252e-01 1.00000e-03 0.00000e+00 -5.65153e-01 1 5.50000e-02 -7.00000e-02 3.20000e-01 0.00000e+00
5.62404e-01 -1.20275e-04 -1.00000e+00 0.00000e+00 -2.34464e-01 1.00000e-03 0.00000e+00 -5.62404e-01 1 5.75000e-02 -6.75000e-02 3.20000e-01 0.00000e+00
5.59654e-01 -1.24832e-04 -1.00000e+00 0.00000e+00 -3.28345e-01 1.00000e-03 0.00000e+00 -5.59654e-01 1 6.00000e-02 -6.50000e-02 3.20000e-01 0.00000e+00
5.56902e-01 -1.29758e-04 -1.00000e+00 0.00000e+00 -4.96167e-01 1.00000e-03 0.00000e+00 -5.56902e-01 1 6.25000e-02 -6.25000e-02 3.20000e-01 0.00000e+00
5.54149e-01 -1.35096e-04 -1.00000e+00 0.00000e+00 -7.34864e-01 1.00000e-03 0.00000e+00 -5.54149e-01 1 6.50000e-02 -6.00000e-02 3.20000e-01 0.00000e+00
5.51396e-01 -1.40902e-04 -1.00000e+00 0.00000e+00 -1.02449e+00 1.00000e-03 0.00000e+00 -5.51396e-01 1 6.75000e-02 -5.75000e-02 3.20000e-01 0.00000e+00
5.48643e-01 -1.47238e-04 -1.00000e+00 0.00000e+00 -1.32556e+00 1.00000e-03 0.00000e+00 -5.48643e-01 1 7.00000e-02 -5.50000e-02 3.20000e-01 0.00000e+00
5.45892e-01 -1.54181e-04 -1.00000e+00 0.00000e+00 -1.57980e+00 1.00000e-03 0.00000e+00 -5.45892e-01 1 7.25000e-02 -5.25000e-02 3.20000e-01 0.00000e+00
5.43143e-01 -1.61822e-04 -1.00000e+00 0.00000e+00 -1.71476e+00 1.00000e-03 0.00000e+00 -5.43143e-01 1 7.50000e-02 -5.00000e-02 3.20000e-01 0.00000e+00
5.40398e-01 -1.70271e-04 -1.00000e+00 0.00000e+00 -1.65294e+00 1.00000e-03 0.00000e+00 -5.40398e-01 1 7.75000e-02 -4.75000e-02 3.20000e-01 0.00000e+00
5.37658e-01 -1.79662e-04 -1.00000e+00 0.00000e+00 -1.32411e+00 1.00000e-03 0.00000e+00 -5.37658e-01 1 8.00000e-02 -4.50000e-02 3.20000e-01 0.00000e+00
5.34926e-01 -1.90162e-04 -1.00000e+00 0.00000e+00 -6.79787e-01 1.00000e-03 0.00000e+00 -5.34926e-01 1 8.25000e-02 -4.25000e-02 3.20000e-01 0.00000e+00
5.32203e-01 -2.01979e-04 -1.00000e+00 0.00000e+00 2.93202e-01 1.00000e-03 0.00000e+00 -5.32203e-01 1 8.50000e-02 -4.00000e-02 3.20000e-01 0.00000e+00
5.29492e-01 -2.15376e-04 -1.00000e+00 0.00000e+00 1.56250e+00 1.00000e-03 0.00000e+00 -5.29492e-01 1 8.75000e-02 -3.75000e-02 3.20000e-01 0.00000e+00
5.26796e-01 -2.30692e-04 -1.00000e+00 0.00000e+00 3.04603e+00 1.00000e-03 0.00000e+00 -5.26796e-01 1 9.00000e-02 -3.50000e-02 3.20000e-01 0.00000e+00
5.24121e-01 -2.48369e-04 -1.00000e+00 0.00000e+00 4.61616e+00 1.00000e-03 0.00000e+00 -5.24121e-01 1 9.25000e-02 -3.25000e-02 3.20000e-01 0.00000e+00
5.21471e-01 -2.68997e-04 -1.00000e+00 0.00000e+00 6.11214e+00 1.00000e-03 0.00000e+00 -5.21471e-01 1 9.50000e-02 -3.00000e-02 3.20000e-01 0.00000e+00
5.18854e-01 -2.93383e-04 -1.00000e+00 0.00000e+00 7.36071e+00 1.00000e-03 0.00000e+00 -5.18854e-01 1 9.75000e-02 -2.75000e-02 3.20000e-01 0.00000e+00
5.16279e-01 -3.22653e-04 -1.00000e+00 0.00000e+00 8.20146e+00 1.00000e-03 0.00000e+00 -5.16279e-01 1 1.00000e-01 -2.50000e-02 3.20000e-01 0.00000e+00
5.13759e-01 -3.58435e-04 -1.00000e+00 0.00000e+00 8.51375e+00 1.00000e-03 0.00000e+00 -5.13759e-01 1 1.02500e-01 -2.25000e-02 3.20000e-01 0.00000e+00
5.11312e-01 -4.03171e-04 -1.00000e+00 0.00000e+00 8.24007e+00 1.00000e-03 0.00000e+00 -5.11312e-01 1 1.05000e-01 -2.00000e-02 3.20000e-01 0.00000e+00
5.08963e-01 -4.60699e-04 -1.00000e+00 0.00000e+00 7.40185e+00 1.00000e-03 0.00000e+00 -5.08963e-01 1 1.07500e-01 -1.75000e-02 3.20000e-01 0.00000e+00
5.06746e-01 -5.37416e-04 -1.00000e+00 0.00000e+00 6.10430e+00 1.00000e-03 0.00000e+00 -5.06746e-01 1 1.10000e-01 -1.50000e-02 3.20000e-01 0.00000e+00
5.04713e-01 -6.44835e-04 -1.00000e+00 0.00000e+00 4.52864e+00 1.00000e-03 0.00000e+00 -5.04713e-01 1 1.12500e-01 -1.25000e-02 3.20000e-01 0.00000e+00
5.02937e-01 -8.05985e-04 -1.00000e+00 0.00000e+00 2.91214e+00 1.00000e-03 0.00000e+00 -5.02937e-01 1 1.15000e-01 -1.00000e-02 3.20000e-01 0.00000e+00
5.01514e-01 -1.07461e-03 -9.99999e-01 0.00000e+00 1.51295e+00 1.00000e-03 0.00000e+00 -5.01514e-01 1 1.17500e-01 -7.50000e-03 3.20000e-01 0.00000e+00
5.00554e-01 -1.61193e-03 -9.99999e-01 0.00000e+00 5.51837e-01 1.00000e-03 0.00000e+00 -5.00554e-01 1 1.20000e-01 -5.00000e-03 3.20000e-01 0.00000e+00
5.00092e-01 -3.22441e-03 -9.99995e-01 0.00000e+00 9.01593e-02 1.00000e-03 0.00000e+00 -5.00092e-01 1 1.22500e-01 -2.50000e-03 3.20000e-01 0.00000e+00
5.00001e-01 -9.92187e-01 1.24762e-01 0.00000e+00 -1.09816e-03 1.00000e-03 0.00000e+00 -5.00001e-01 1 1.25000e-01 0.00000e+00 3.20000e-01 0.00000e+00
4.99910e-01 -3.22179e-03 9.99995e-01 0.00000e+00 -9.25147e-02 1.00000e-03 0.00000e+00 -4.99910e-01 1 1.27500e-01 2.50000e-03 3.20000e-01 0.00000e+00
4.99448e-01 -1.61128e-03 9.99999e-01 0.00000e+00 -5.54468e-01 1.00000e-03 0.00000e+00 -4.99448e-01 1 1.30000e-01 5.00000e-03 3.20000e-01 0.00000e+00
4.98487e-01 -1.07432e-03 9.99999e-01 0.00000e+00 -1.51583e+00 1.00000e-03 0.00000e+00 -4.98487e-01 1 1.32500e-01 7.50000e-03 3.20000e-01 0.00000e+00
4.97064e-01 -8.05822e-04 1.00000e+00 0.00000e+00 -2.91508e+00 1.00000e-03 0.00000e+00 -4.97064e-01 1 1.35000e-01 1.00000e-02 3.20000e-01 0.00000e+00
4.95287e-01 -6.44730e-04 1.00000e+00 0.00000e+00 -4.53140e+00 1.00000e-03 0.00000e+00 -4.95287e-01 1 1.37500e-01 1.25000e-02 3.20000e-01 0.00000e+00
4.93254e-01 -5.37343e-04 1.00000e+00 0.00000e+00 -6.10664e+00 1.00000e-03 0.00000e+00 -4.93254e-01 1 1.40000e-01 1.50000e-02 3.20000e-01 0.00000e+00
4.91037e-01 -4.60646e-04 1.00000e+00 0.00000e+00 -7.40359e+00 1.00000e-03 0.00000e+00 -4.91037e-01 1 1.42500e-01 1.75000e-02 3.20000e-01 0.00000e+00
4.88688e-01 -4.03130e-04 1.00000e+00 0.00000e+00 -8.24111e+00 1.00000e-03 0.00000e+00 -4.88688e-01 1 1.45000e-01 2.00000e-02 3.20000e-01 0.00000e+00
4.86241e-01 -3.58403e-04 1.00000e+00 0.00000e+00 -8.51405e+00 1.00000e-03 0.00000e+00 -4.86241e-01 1 1.47500e-01 2.25000e-02 3.20000e-01 0.00000e+00
4.83721e-01 -3.22627e-04 1.00000e+00 0.00000e+00 -8.20108e+00 1.00000e-03 0.00000e+00 -4.83721e-01 1 1.50000e-01 2.50000e-02 3.20000e-01 0.00000e+00
4.81146e-01 -2.93362e-04 1.00000e+00 0.00000e+00 -7.35975e+00 1.00000e-03 0.00000e+00 -4.81146e-01 1 1.52500e-01 2.75000e-02 3.20000e-01 0.00000e+00
4.78529e-01 -2.68979e-04 1.00000e+00 0.00000e+00 -6.11076e+00 1.00000e-03 0.00000e+00 -4.78529e-01 1 1.55000e-01 3.00000e-02 3.20000e-01 0.00000e+00
4.75879e-01 -2.48353e-04 1.00000e+00 0.00000e+00 -4.61453e+00 1.00000e-03 0.00000e+00 -4.75879e-01 1 1.57500e-01 3.25000e-02 3.20000e-01 0.00000e+00
4.73204e-01 -2.30678e-04 1.00000e+00 0.00000e+00 -3.04431e+00 1.00000e-03 0.00000e+00 -4.73204e-01 1 1.60000e-01 3.50000e-02 3.20000e-01 0.00000e+00
4.70508e-01 -2.15364e-04 1.00000e+00 0.00000e+00 -1.56081e+00 1.00000e-03 0.00000e+00 -4.70508e-01 1 1.62500e-01 3.75000e-02 3.20000e-01 0.00000e+00
4.67797e-01 -2.01969e-04 1.00000e+00 0.00000e+00 -2.91659e-01 1.00000e-03 0.00000e+00 -4.67797e-01 1 1.65000e-01 4.00000e-02 3.20000e-01 0.00000e+00
4.65074e-01 -1.90153e-04 1.00000e+00 0.00000e+00 6.81105e-01 1.00000e-03 0.00000e+00 -4.65074e-01 1 1.67500e-01 4.25000e-02 3.20000e-01 0.00000e+00
4.62341e-01 -1.79654e-04 1.00000e+00 0.00000e+00 1.32513e+00 1.00000e-03 0.00000e+00 -4.62341e-01 1 1.70000e-01 4.50000e-02 3.20000e-01 0.00000e+00
4.59602e-01 -1.70264e-04 1.00000e+00 0.00000e+00 1.65359e+00 1.00000e-03 0.00000e+00 -4.59602e-01 1 1.72500e-01 4.75000e-02 3.20000e-01 0.00000e+00
4.56857e-01 -1.61816e-04 1.00000e+00 0.00000e+00 1.71497e+00 1.00000e-03 0.00000e+00 -4.56857e-01 1 1.75000e-01 5.00000e-02 3.20000e-01 0.00000e+00
4.54108e-01 -1.54175e-04 1.00000e+00 0.00000e+00 1.57949e+00 1.00000e-03 0.00000e+00 -4.54108e-01 1 1.77500e-01 5.25000e-02 3.20000e-01 0.00000e+00
4.51357e-01 -1.47233e-04 1.00000e+00 0.00000e+00 1.32465e+00 1.00000e-03 0.00000e+00 -4.51357e-01 1 1.80000e-01 5.50000e-02 3.20000e-01 0.00000e+00
4.48604e-01 -1.40897e-04 1.00000e+00 0.00000e+00 1.02294e+00 1.00000e-03 0.00000e+00 -4.48604e-01 1 1.82500e-01 5.75000e-02 3.20000e-01 0.00000e+00
4.45851e-01 -1.35091e-04 1.00000e+00 0.00000e+00 7.32675e-01 1.00000e-03 0.00000e+00 -4.45851e-01 1 1.85000e-01 6.00000e-02 3.20000e-01 0.00000e+00
4.43098e-01 -1.29753e-04 1.00000e+00 0.00000e+00 4.93398e-01 1.00000e-03 0.00000e+00 -4.43098e-01 1 1.87500e-01 6.25000e-02 3.20000e-01 0.00000e+00
4.40346e-01 -1.24829e-04 1.00000e+00 0.00000e+00 3.25186e-01 1.00000e-03 0.00000e+00 -4.40346e-01 1 1.90000e-01 6.50000e-02 3.20000e-01 0.00000e+00
4.37595e-01 -1.20271e-04 1.00000e+00 0.00000e+00 2.31286e-01 1.00000e-03 0.00000e+00 -4.37595e-01 1 1.92500e-01 6.75000e-02 3.20000e-01 0.00000e+00
4.34847e-01 -1.16042e-04 1.00000e+00 0.00000e+00 2.02652e-01 1.00000e-03 0.00000e+00 -4.34847e-01 1 1.95000e-01 7.00000e-02 3.20000e-01 0.00000e+00
4.32100e-01 -1.12106e-04 1.00000e+00 0.00000e+00 2.23093e-01 1.00000e-03 0.00000e+00 -4.32100e-01 1 1.97500e-01 7.25000e-02 3.20000e-01 0.00000e+00
4.29356e-01 -1.08435e-04 1.00000e+00 0.00000e+00 2.73837e-01 1.00000e-03 0.00000e+00 -4.29356e-01 1 2.00000e-01 7.50000e-02 3.20000e-01 0.00000e+00
4.26614e-01 -1.05003e-04 1.00000e+00 0.00000e+00 3.36670e-01 1.00000e-03 0.00000e+00 -4.26614e-01 1 2.02500e-01 7.75000e-02 3.20000e-01 0.00000e+00
4.23876e-01 -1.01788e-04 1.00000e+00 0.00000e+00 3.95486e-01 1.00000e-03 0.00000e+00 -4.23876e-01 1 2.05000e-01 8.00000e-02 3.20000e-01 0.00000e+00
4.21140e-01 -9.87701e-05 1.00000e+00 0.00000e+00 4.36434e-01 1.00000e-03 0.00000e+00 -4.21140e-01 1 2.07500e-01 8.25000e-02 3.20000e-01 0.00000e+00
4.18407e-01 -9.59315e-05 1.00000e+00 0.00000e+00 4.47516e-01 1.00000e-03 0.00000e+00 -4.18407e-01 1 2.10000e-01 8.50000e-02 3.20000e-01 0.00000e+00
4.15677e-01 -9.32571e-05 1.00000e+00 0.00000e+00 4.18521e-01 1.00000e-03 0.00000e+00 -4.15677e-01 1 2.12500e-01 8.75000e-02 3.20000e-01 0.00000e+00
4.12951e-01 -9.07332e-05 1.00000e+00 0.00000e+00 3.42425e-01 1.00000e-03 0.00000e+00 -4.12951e-01 1 2.15000e-01 9.00000e-02 3.20000e-01 0.00000e+00
4.10227e-01 -8.83476e-05 1.00000e+00 0.00000e+00 2.18941e-01 1.00000e-03 0.00000e+00 -4.10227e-01 1 2.17500e-01 9.25000e-02 3.20000e-01 0.00000e+00
4.07505e-01 -8.60895e-05 1.00000e+00 0.00000e+00 6.02610e-02 1.00000e-03 0.00000e+00 -4.07505e-01 1 2.20000e-01 9.50000e-02 3.20000e-01 0.00000e+00
4.04787e-01 -8.39489e-05 1.00000e+00 0.00000e+00 -1.02042e-01 1.00000e-03 0.00000e+00 -4.04787e-01 1 2.22500e-01 9.75000e-02 3.20000e-01 0.00000e+00
4.02071e-01 -8.19171e-05 1.00000e+00 0.00000e+00 -2.11699e-01 1.00000e-03 0.00000e+00 -4.02071e-01 1 2.25000e-01 1.00000e-01 3.20000e-01 0.00000e+00
3.99357e-01 -7.99862e-05 1.00000e+00 0.00000e+00 -1.87819e-01 1.00000e-03 0.00000e+00 -3.99357e-01 1 2.27500e-01 1.02500e-01 3.20000e-01 0.00000e+00
3.96646e-01 -7.81489e-05 1.00000e+00 0.00000e+00 6.38579e-02 1.00000e-03 0.00000e+00 -3.96646e-01 1 2.30000e-01 1.05000e-01 3.20000e-01 0.00000e+00
3.93936e-01 -7.63987e-05 1.00000e+00 0.00000e+00 6.24541e-01 1.00000e-03 0.00000e+00 -3.93936e-01 1 2.32500e-01 1.07500e-01 3.20000e-01 0.00000e+00
3.91228e-01 -7.47298e-05 1.00000e+00 0.00000e+00 1.51856e+00 1.00000e-03 0.00000e+00 -3.91228e-01 1 2.35000e-01 1.10000e-01 3.20000e-01 0.00000e+00
3.88521e-01 -7.31366e-05 1.00000e+00 0.00000e+00 2.65869e+00 1.00000e-03 0.00000e+00 -3.88521e-01 1 2.37500e-01 1.12500e-01 3.20000e-01 0.00000e+00
3.85815e-01 -7.16142e-05 1.00000e+00 0.00000e+00 3.79855e+00 1.00000e-03 0.00000e+00 -3.85815e-01 1 2.40000e-01 1.15000e-01 3.20000e-01 0.00000e+00
3.83110e-01 -7.01582e-05 1.00000e+00 0.00000e+00 4.52422e+00 1.00000e-03 0.00000e+00 -3.83110e-01 1 2.42500e-01 1.17500e-01 3.20000e-01 0.00000e+00
3.80406e-01 -6.87643e-05 1.00000e+00 0.00000e+00 4.33701e+00 1.00000e-03 0.00000e+00 -3.80406e-01 1 2.45000e-01 1.20000e-01 3.20000e-01 0.00000e+00
3.77702e-01 -6.74288e-05 1.00000e+00 0.00000e+00 2.88102e+00 1.00000e-03 0.00000e+00 -3.77702e-01 1 2.47500e-01 1.22500e-01 3.20000e-01 0.00000e+00
nan nan nan nan nan nan nan nan 0 2.50000e-01 1.25000e-01 3.20000e-01 0.00000e+00


==> fig/res_hconv_t1D-6_e1D-20_bv.txt <==
 0.10000E+00 0.68633E+00 0.32942E-15 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.50000E-01 0.68633E+00 0.50486E-14 0.22020E-03 0.68632E+00 0.23716E-03 0.68632E+00 0.22020E-03 0.68632E+00 0.23719E-03 0.68632E+00
 0.25000E-01 0.68633E+00 0.77966E-13 0.27749E-04 0.68633E+00 0.29286E-04 0.68633E+00 0.27750E-04 0.68633E+00 0.29287E-04 0.68633E+00
 0.12500E-01 0.68633E+00 0.12241E-11 0.34338E-05 0.68633E+00 0.35836E-05 0.68633E+00 0.34338E-05 0.68633E+00 0.35836E-05 0.68633E+00
 0.62500E-02 0.68633E+00 0.19415E-10 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.31250E-02 0.68633E+00 0.30596E-09 0.52503E-07 0.68633E+00 0.54933E-07 0.68633E+00 0.52510E-07 0.68633E+00 0.56274E-07 0.68633E+00


==> fig/res_hconv_t1D-6_e1D0_bv.txt <==
 0.10000E+00 0.55704E-02 0.83408E+00 0.55703E-02 0.83408E+00 0.55704E-02 0.83408E+00 0.55703E-02 0.83408E+00 0.55704E-02 0.83408E+00
 0.50000E-01 0.70823E-03 0.83485E+00 0.70823E-03 0.83485E+00 0.70823E-03 0.83485E+00 0.70823E-03 0.83485E+00 0.70822E-03 0.83485E+00
 0.25000E-01 0.88986E-04 0.83490E+00 0.88986E-04 0.83490E+00 0.88986E-04 0.83490E+00 0.88986E-04 0.83490E+00 0.88985E-04 0.83490E+00
 0.12500E-01 0.11144E-04 0.83490E+00 0.11144E-04 0.83490E+00 0.11144E-04 0.83490E+00 0.11144E-04 0.83490E+00 0.11144E-04 0.83490E+00
 0.62500E-02 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00
 0.31250E-02 0.17424E-06 0.83490E+00 0.17424E-06 0.83490E+00 0.17424E-06 0.83490E+00 0.17424E-06 0.83490E+00 0.17424E-06 0.83490E+00


==> fig/res_n10_ts0.000001_tf0.0001_bv_T1.txt <==
 0.10000E+02 0.35487E-02 0.40945E+01 0.35489E-02 0.40945E+01 0.35489E-02 0.40945E+01
 0.10000E+01 0.15960E-02 0.40680E+01 0.15996E-02 0.40680E+01 0.15996E-02 0.40680E+01
 0.10000E+00 0.15009E-02 0.40654E+01 0.15143E-02 0.40654E+01 0.15144E-02 0.40654E+01
 0.10000E-01 0.15064E-02 0.40651E+01 0.14672E-02 0.40652E+01 0.14672E-02 0.40652E+01
 0.10000E-02 0.47149E-02 0.40650E+01 0.14684E-02 0.40651E+01 0.14684E-02 0.40651E+01
 0.10000E-03 0.31617E-01 0.40640E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-04 0.95296E-01 0.40585E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-05 0.27749E+00 0.40262E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-06 0.71799E+00 0.39996E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-07 0.72713E+00 0.39996E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-08 0.72715E+00 0.39996E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-09 0.72715E+00 0.39996E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-10 0.72715E+00 0.39996E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-11 0.72715E+00 0.39997E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-12 0.72715E+00 0.39980E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-13 0.72761E+00 0.40255E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-14 0.72912E+00 0.39460E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-15 0.20965E+01 0.59660E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-16 0.18126E+01 0.23392E+01 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-17         NaN         NaN 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-18         NaN         NaN 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01
 0.10000E-19         NaN         NaN 0.14687E-02 0.40651E+01 0.14687E-02 0.40651E+01


==> fig/res_n10_ts1D-6_bv.txt <==
 0.10000E+02 0.56121E-01 0.50098E+01 0.56121E-01 0.50098E+01 0.56121E-01 0.50098E+01 0.56121E-01 0.50098E+01 0.56121E-01 0.50098E+01
 0.10000E+01 0.55704E-02 0.83408E+00 0.55703E-02 0.83408E+00 0.55704E-02 0.83408E+00 0.55703E-02 0.83408E+00 0.55704E-02 0.83408E+00
 0.10000E+00 0.15446E-02 0.68625E+00 0.15450E-02 0.68625E+00 0.15446E-02 0.68625E+00 0.15450E-02 0.68625E+00 0.15446E-02 0.68625E+00
 0.10000E-01 0.15055E-02 0.68602E+00 0.15055E-02 0.68602E+00 0.15048E-02 0.68602E+00 0.15055E-02 0.68602E+00 0.15048E-02 0.68602E+00
 0.10000E-02 0.15896E-02 0.68614E+00 0.15389E-02 0.68616E+00 0.15587E-02 0.68616E+00 0.15391E-02 0.68616E+00 0.15589E-02 0.68616E+00
 0.10000E-03 0.25390E-02 0.68595E+00 0.16147E-02 0.68618E+00 0.16508E-02 0.68617E+00 0.16148E-02 0.68618E+00 0.16513E-02 0.68617E+00
 0.10000E-04 0.13508E-01 0.68416E+00 0.16171E-02 0.68618E+00 0.16636E-02 0.68618E+00 0.16171E-02 0.68618E+00 0.16637E-02 0.68618E+00
 0.10000E-05 0.37340E-01 0.67063E+00 0.16173E-02 0.68618E+00 0.16646E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00
 0.10000E-06 0.13783E+00 0.55204E+00 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-07 0.60584E+00 0.80601E-01 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-08 0.68630E+00 0.32943E-04 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-09 0.68633E+00 0.32942E-05 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-10 0.68633E+00 0.32942E-06 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-11 0.68633E+00 0.32942E-07 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-12 0.68633E+00 0.32942E-08 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-13 0.68633E+00 0.32942E-09 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-14 0.68633E+00 0.32942E-10 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-15 0.68633E+00 0.32942E-11 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-16 0.68633E+00 0.32942E-12 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-17 0.68633E+00 0.32942E-13 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-18 0.68633E+00 0.32942E-14 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00
 0.10000E-19 0.68633E+00 0.32942E-15 0.16173E-02 0.68618E+00 0.16647E-02 0.68618E+00 0.16173E-02 0.68618E+00 0.16648E-02 0.68618E+00


==> fig/res_n160_ts0.000001_tf0.0001_bv_T1.txt <==
 0.10000E+02 0.90756E-06 0.40945E+01 0.90756E-06 0.40945E+01 0.90682E-06 0.40945E+01
 0.10000E+01 0.39876E-06 0.40680E+01 0.39877E-06 0.40680E+01 0.39867E-06 0.40680E+01
 0.10000E+00 0.39389E-06 0.40654E+01 0.39320E-06 0.40654E+01 0.39319E-06 0.40654E+01
 0.10000E-01 0.41496E-06 0.40652E+01 0.40626E-06 0.40652E+01 0.40626E-06 0.40652E+01
 0.10000E-02 0.45028E-06 0.40652E+01 0.41506E-06 0.40652E+01 0.41507E-06 0.40652E+01
 0.10000E-03 0.12508E-05 0.40652E+01 0.41710E-06 0.40652E+01 0.41710E-06 0.40652E+01
 0.10000E-04 0.11463E-04 0.40652E+01 0.41734E-06 0.40652E+01 0.41735E-06 0.40652E+01
 0.10000E-05 0.10989E-03 0.40652E+01 0.41737E-06 0.40652E+01 0.41737E-06 0.40652E+01
 0.10000E-06 0.10080E-02 0.40651E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-07 0.85869E-02 0.40649E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-08 0.50905E-01 0.40634E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-09 0.10440E+00 0.40563E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-10 0.37136E+00 0.40122E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-11 0.72780E+00 0.40473E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-12 0.86441E+00 0.35321E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-13 0.79316E+00 0.43168E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-14 0.82674E+00 0.43928E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-15 0.24899E+01 0.16183E+01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-16         NaN         NaN 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-17 0.39587E+01 0.10820E+00 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-18 0.39650E+01 0.10184E+00 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01
 0.10000E-19 0.40543E+01 0.11062E-01 0.41737E-06 0.40652E+01 0.41738E-06 0.40652E+01


==> fig/res_n160_ts1D-6_bv.txt <==
 0.10000E+02 0.13974E-04 0.50226E+01 0.13974E-04 0.50226E+01 0.13974E-04 0.50226E+01 0.13974E-04 0.50226E+01 0.13974E-04 0.50226E+01
 0.10000E+01 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00 0.13937E-05 0.83490E+00
 0.10000E+00 0.40275E-06 0.68641E+00 0.40276E-06 0.68641E+00 0.40275E-06 0.68641E+00 0.40276E-06 0.68641E+00 0.40275E-06 0.68641E+00
 0.10000E-01 0.40000E-06 0.68617E+00 0.39994E-06 0.68617E+00 0.40000E-06 0.68617E+00 0.39994E-06 0.68617E+00 0.40000E-06 0.68617E+00
 0.10000E-02 0.40779E-06 0.68631E+00 0.40548E-06 0.68631E+00 0.40782E-06 0.68631E+00 0.40548E-06 0.68631E+00 0.40782E-06 0.68631E+00
 0.10000E-03 0.42440E-06 0.68633E+00 0.41484E-06 0.68633E+00 0.42329E-06 0.68633E+00 0.41484E-06 0.68633E+00 0.42329E-06 0.68633E+00
 0.10000E-04 0.53795E-06 0.68633E+00 0.42251E-06 0.68633E+00 0.43679E-06 0.68633E+00 0.42251E-06 0.68633E+00 0.43679E-06 0.68633E+00
 0.10000E-05 0.31620E-05 0.68633E+00 0.42412E-06 0.68633E+00 0.44052E-06 0.68633E+00 0.42413E-06 0.68633E+00 0.44053E-06 0.68633E+00
 0.10000E-06 0.31167E-04 0.68633E+00 0.42430E-06 0.68633E+00 0.44107E-06 0.68633E+00 0.42431E-06 0.68633E+00 0.44108E-06 0.68633E+00
 0.10000E-07 0.31004E-03 0.68629E+00 0.42432E-06 0.68633E+00 0.44113E-06 0.68633E+00 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-08 0.29812E-02 0.68593E+00 0.42432E-06 0.68633E+00 0.44113E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-09 0.20788E-01 0.68306E+00 0.42432E-06 0.68633E+00 0.44113E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-10 0.43313E-01 0.66070E+00 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-11 0.21329E+00 0.47511E+00 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-12 0.66752E+00 0.18834E-01 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-13 0.68631E+00 0.19395E-04 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-14 0.68633E+00 0.19441E-05 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-15 0.68633E+00 0.19410E-06 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-16 0.68633E+00 0.19432E-07 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-17 0.68633E+00 0.19424E-08 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-18 0.68633E+00 0.19418E-09 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00
 0.10000E-19 0.68633E+00 0.19418E-10 0.42432E-06 0.68633E+00 0.44114E-06 0.68633E+00 0.42433E-06 0.68633E+00 0.44114E-06 0.68633E+00


==> fig/res_n200_e-10_tf0.1_bv_T1.txt <==
0.00156250 0.64176E+00 0.37512E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
0.00312500 0.74198E+00 0.32167E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
0.00625000 0.72553E+00 0.39780E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
0.01250000 0.70795E+00 0.32321E+01 0.23586E-02 0.36353E+01 0.49112E-05 0.36330E+01
0.02500000 0.69240E+00 0.39056E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
0.05000000 0.63010E+00 0.36949E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
0.10000000 0.61472E+00 0.37303E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01


==> fig/res_n200_e1_tf0.1_bv_T1.txt <==
0.00156250 0.27620E-03 0.36765E+01 0.27620E-03 0.36765E+01 0.20720E-06 0.36762E+01
0.00312500 0.54443E-03 0.36825E+01 0.54443E-03 0.36825E+01 0.40816E-06 0.36820E+01
0.00625000 0.10851E-02 0.36830E+01 0.10851E-02 0.36830E+01 0.15062E-05 0.36820E+01
0.01250000 0.23744E-02 0.36387E+01 0.23744E-02 0.36387E+01 0.65442E-05 0.36363E+01
0.02500000 0.42537E-02 0.36861E+01 0.42537E-02 0.36861E+01 0.26297E-04 0.36819E+01
0.05000000 0.82894E-02 0.36901E+01 0.82894E-02 0.36901E+01 0.19328E-03 0.36819E+01
0.10000000 0.15783E-01 0.36975E+01 0.15783E-01 0.36975E+01 0.25219E-02 0.36816E+01


==> fig/res_n200_ts0.00156250_tf0.1_bv_T1.txt <==
 0.10000E+02 0.51296E-03 0.37077E+01 0.51296E-03 0.37077E+01 0.60538E-06 0.37075E+01
 0.10000E+01 0.27620E-03 0.36765E+01 0.27620E-03 0.36765E+01 0.20720E-06 0.36762E+01
 0.10000E+00 0.27371E-03 0.36735E+01 0.27372E-03 0.36735E+01 0.19574E-06 0.36733E+01
 0.10000E-01 0.27380E-03 0.36732E+01 0.27382E-03 0.36732E+01 0.20000E-06 0.36730E+01
 0.10000E-02 0.27366E-03 0.36732E+01 0.27384E-03 0.36732E+01 0.20447E-06 0.36729E+01
 0.10000E-03 0.27337E-03 0.36732E+01 0.27384E-03 0.36732E+01 0.20569E-06 0.36729E+01
 0.10000E-04 0.44507E-03 0.36732E+01 0.27384E-03 0.36732E+01 0.20586E-06 0.36729E+01
 0.10000E-05 0.34243E-02 0.36727E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-06 0.26009E-01 0.36697E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-07 0.13288E+00 0.36583E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-08 0.43449E+00 0.36107E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-09 0.64176E+00 0.37512E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-10 0.17766E+01 0.52651E+01 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-11         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-12         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-13         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-14         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-15         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-16         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-17         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-18         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01
 0.10000E-19         NaN         NaN 0.27384E-03 0.36732E+01 0.20588E-06 0.36729E+01


==> fig/res_n200_ts0.00312500_tf0.1_bv_T1.txt <==
 0.10000E+02 0.10176E-02 0.37136E+01 0.10176E-02 0.37136E+01 0.14062E-05 0.37131E+01
 0.10000E+01 0.54443E-03 0.36825E+01 0.54443E-03 0.36825E+01 0.40816E-06 0.36820E+01
 0.10000E+00 0.53939E-03 0.36795E+01 0.53940E-03 0.36795E+01 0.34081E-06 0.36790E+01
 0.10000E-01 0.53958E-03 0.36793E+01 0.53960E-03 0.36793E+01 0.33958E-06 0.36787E+01
 0.10000E-02 0.53939E-03 0.36792E+01 0.53963E-03 0.36792E+01 0.34197E-06 0.36787E+01
 0.10000E-03 0.53805E-03 0.36792E+01 0.53964E-03 0.36792E+01 0.34268E-06 0.36787E+01
 0.10000E-04 0.63177E-03 0.36792E+01 0.53964E-03 0.36792E+01 0.34278E-06 0.36787E+01
 0.10000E-05 0.34247E-02 0.36788E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-06 0.25744E-01 0.36762E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-07 0.13359E+00 0.36614E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-08 0.43976E+00 0.36102E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-09 0.74198E+00 0.32167E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-10 0.72485E+00 0.39283E+01 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-11         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-12         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-13         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-14         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-15         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-16         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-17         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-18         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01
 0.10000E-19         NaN         NaN 0.53964E-03 0.36792E+01 0.34279E-06 0.36787E+01


==> fig/res_n200_ts0.00625000_tf0.1_bv_T1.txt <==
 0.10000E+02 0.20243E-02 0.37141E+01 0.20243E-02 0.37141E+01 0.55453E-05 0.37131E+01
 0.10000E+01 0.10851E-02 0.36830E+01 0.10851E-02 0.36830E+01 0.15062E-05 0.36820E+01
 0.10000E+00 0.10751E-02 0.36801E+01 0.10751E-02 0.36801E+01 0.11652E-05 0.36790E+01
 0.10000E-01 0.10755E-02 0.36798E+01 0.10756E-02 0.36798E+01 0.11463E-05 0.36787E+01
 0.10000E-02 0.10753E-02 0.36798E+01 0.10756E-02 0.36798E+01 0.11455E-05 0.36787E+01
 0.10000E-03 0.10741E-02 0.36797E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-04 0.11095E-02 0.36797E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-05 0.35120E-02 0.36793E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-06 0.25800E-01 0.36765E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-07 0.13441E+00 0.36573E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-08 0.44101E+00 0.36200E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-09 0.72553E+00 0.39780E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-10 0.10169E+01 0.43974E+01 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-11 0.30106E+01 0.67702E+00 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-12         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-13         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-14         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-15         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-16         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-17         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-18         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01
 0.10000E-19         NaN         NaN 0.10756E-02 0.36798E+01 0.11456E-05 0.36787E+01


==> fig/res_n200_ts0.01250000_tf0.1_bv_T1.txt <==
 0.10000E+02 0.41879E-02 0.36702E+01 0.41879E-02 0.36702E+01 0.24456E-04 0.36681E+01
 0.10000E+01 0.23744E-02 0.36387E+01 0.23744E-02 0.36387E+01 0.65442E-05 0.36363E+01
 0.10000E+00 0.23575E-02 0.36357E+01 0.23575E-02 0.36357E+01 0.49988E-05 0.36333E+01
 0.10000E-01 0.23584E-02 0.36354E+01 0.23584E-02 0.36354E+01 0.49179E-05 0.36330E+01
 0.10000E-02 0.23583E-02 0.36353E+01 0.23586E-02 0.36353E+01 0.49117E-05 0.36330E+01
 0.10000E-03 0.23566E-02 0.36353E+01 0.23586E-02 0.36353E+01 0.49112E-05 0.36330E+01
 0.10000E-04 0.23561E-02 0.36353E+01 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-05 0.40164E-02 0.36349E+01 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-06 0.25812E-01 0.36322E+01 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-07 0.13266E+00 0.36140E+01 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-08 0.42715E+00 0.35724E+01 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-09 0.70795E+00 0.32321E+01 0.23586E-02 0.36353E+01 0.49112E-05 0.36330E+01
 0.10000E-10         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-11 0.29554E+01 0.68601E+00 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-12         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-13         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-14         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-15         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-16         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-17         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-18         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01
 0.10000E-19         NaN         NaN 0.23586E-02 0.36353E+01 0.49111E-05 0.36330E+01


==> fig/res_n200_ts0.02500000_tf0.1_bv_T1.txt <==
 0.10000E+02 0.78285E-02 0.37168E+01 0.78285E-02 0.37168E+01 0.10235E-03 0.37131E+01
 0.10000E+01 0.42537E-02 0.36861E+01 0.42537E-02 0.36861E+01 0.26297E-04 0.36819E+01
 0.10000E+00 0.42156E-02 0.36832E+01 0.42156E-02 0.36832E+01 0.18399E-04 0.36790E+01
 0.10000E-01 0.42172E-02 0.36829E+01 0.42172E-02 0.36829E+01 0.18051E-04 0.36787E+01
 0.10000E-02 0.42172E-02 0.36829E+01 0.42174E-02 0.36829E+01 0.18024E-04 0.36787E+01
 0.10000E-03 0.42152E-02 0.36829E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-04 0.42060E-02 0.36828E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-05 0.52909E-02 0.36825E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-06 0.25635E-01 0.36796E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-07 0.12829E+00 0.36623E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-08 0.43290E+00 0.36047E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-09 0.69240E+00 0.39056E+01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-10         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-11         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-12 0.36669E+01 0.12009E-01 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-13         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-14         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-15 0.46583E+01 0.99225E+00 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-16         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-17         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-18         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01
 0.10000E-19         NaN         NaN 0.42175E-02 0.36829E+01 0.18021E-04 0.36787E+01


==> fig/res_n200_ts0.05000000_tf0.1_bv_T1.txt <==
 0.10000E+02 0.14916E-01 0.37204E+01 0.14916E-01 0.37204E+01 0.20485E-02 0.37130E+01
 0.10000E+01 0.82894E-02 0.36901E+01 0.82894E-02 0.36901E+01 0.19328E-03 0.36819E+01
 0.10000E+00 0.82180E-02 0.36872E+01 0.82180E-02 0.36872E+01 0.73828E-04 0.36789E+01
 0.10000E-01 0.82209E-02 0.36869E+01 0.82209E-02 0.36869E+01 0.72182E-04 0.36786E+01
 0.10000E-02 0.82211E-02 0.36869E+01 0.82213E-02 0.36869E+01 0.72067E-04 0.36786E+01
 0.10000E-03 0.82189E-02 0.36869E+01 0.82214E-02 0.36869E+01 0.72056E-04 0.36786E+01
 0.10000E-04 0.82065E-02 0.36868E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-05 0.87444E-02 0.36865E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-06 0.26052E-01 0.36832E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-07 0.12344E+00 0.36665E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-08 0.40501E+00 0.36270E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-09 0.63010E+00 0.36949E+01 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-10 0.38967E+02 0.35342E+02 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-11 0.31402E+01 0.54887E+00 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-12 0.31417E+01 0.54514E+00 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-13         NaN         NaN 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-14         NaN         NaN 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-15 0.34887E+01 0.22391E+00 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-16         NaN         NaN 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-17 0.34814E+01 0.28091E+00 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-18         NaN         NaN 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01
 0.10000E-19 0.34801E+01 0.29122E+00 0.82214E-02 0.36869E+01 0.72055E-04 0.36786E+01


==> fig/res_n200_ts0.10000000_tf0.1_bv_T1.txt <==
 0.10000E+02 0.26902E-01 0.37270E+01 0.26902E-01 0.37270E+01 0.22014E-01 0.37113E+01
 0.10000E+01 0.15783E-01 0.36975E+01 0.15783E-01 0.36975E+01 0.25219E-02 0.36816E+01
 0.10000E+00 0.15660E-01 0.36946E+01 0.15660E-01 0.36946E+01 0.38937E-03 0.36787E+01
 0.10000E-01 0.15666E-01 0.36943E+01 0.15666E-01 0.36943E+01 0.29188E-03 0.36784E+01
 0.10000E-02 0.15666E-01 0.36943E+01 0.15666E-01 0.36943E+01 0.29029E-03 0.36784E+01
 0.10000E-03 0.15664E-01 0.36943E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-04 0.15656E-01 0.36943E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-05 0.15904E-01 0.36940E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-06 0.28149E-01 0.36910E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-07 0.11486E+00 0.36771E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-08 0.37230E+00 0.36715E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-09 0.61472E+00 0.37303E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-10 0.26001E+02 0.29613E+02 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-11 0.87596E+00 0.41951E+01 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-12 0.34926E+01 0.18923E+00 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-13 0.36848E+01 0.61997E-02 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-14 0.36793E+01 0.67137E-03 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-15 0.36760E+01 0.27509E-02 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-16 0.36790E+01 0.32164E-03 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-17 0.36786E+01 0.12869E-03 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-18 0.36787E+01 0.21312E-05 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01
 0.10000E-19 0.36787E+01 0.27490E-05 0.15666E-01 0.36943E+01 0.29023E-03 0.36784E+01


==> fig/res_n20_ts0.000001_tf0.0001_bv_T1.txt <==
 0.10000E+02 0.45613E-03 0.40945E+01 0.45615E-03 0.40945E+01 0.45614E-03 0.40945E+01
 0.10000E+01 0.20213E-03 0.40680E+01 0.20246E-03 0.40680E+01 0.20246E-03 0.40680E+01
 0.10000E+00 0.20209E-03 0.40654E+01 0.20110E-03 0.40654E+01 0.20112E-03 0.40654E+01
 0.10000E-01 0.21007E-03 0.40652E+01 0.20239E-03 0.40652E+01 0.20239E-03 0.40652E+01
 0.10000E-02 0.44654E-03 0.40651E+01 0.20357E-03 0.40652E+01 0.20357E-03 0.40652E+01
 0.10000E-03 0.34278E-02 0.40651E+01 0.20368E-03 0.40652E+01 0.20368E-03 0.40652E+01
 0.10000E-04 0.24793E-01 0.40643E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-05 0.87632E-01 0.40606E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-06 0.20303E+00 0.40365E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-07 0.68263E+00 0.39998E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-08 0.72712E+00 0.39996E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-09 0.72715E+00 0.39996E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-10 0.72715E+00 0.39995E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-11 0.72715E+00 0.40003E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-12 0.72720E+00 0.39914E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-13 0.72981E+00 0.40619E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-14 0.13817E+01 0.51745E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-15 0.96204E+00 0.33697E+01 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-16         NaN         NaN 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-17         NaN         NaN 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-18         NaN         NaN 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01
 0.10000E-19         NaN         NaN 0.20369E-03 0.40652E+01 0.20369E-03 0.40652E+01


==> fig/res_n40_ts0.000001_tf0.0001_bv_T1.txt <==
 0.10000E+02 0.57696E-04 0.40945E+01 0.57697E-04 0.40945E+01 0.57694E-04 0.40945E+01
 0.10000E+01 0.25468E-04 0.40680E+01 0.25478E-04 0.40680E+01 0.25478E-04 0.40680E+01
 0.10000E+00 0.25802E-04 0.40654E+01 0.25540E-04 0.40654E+01 0.25540E-04 0.40654E+01
 0.10000E-01 0.27289E-04 0.40652E+01 0.26217E-04 0.40652E+01 0.26217E-04 0.40652E+01
 0.10000E-02 0.39970E-04 0.40652E+01 0.26469E-04 0.40652E+01 0.26470E-04 0.40652E+01
 0.10000E-03 0.27044E-03 0.40652E+01 0.26504E-04 0.40652E+01 0.26505E-04 0.40652E+01
 0.10000E-04 0.23666E-02 0.40651E+01 0.26508E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-05 0.18195E-01 0.40646E+01 0.26508E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-06 0.78375E-01 0.40619E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-07 0.15264E+00 0.40450E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-08 0.60297E+00 0.40016E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-09 0.72710E+00 0.39996E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-10 0.72715E+00 0.39998E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-11 0.72716E+00 0.39969E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-12 0.72727E+00 0.40126E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-13 0.74601E+00 0.38329E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-14 0.11614E+01 0.49052E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-15 0.79375E+00 0.43178E+01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-16         NaN         NaN 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-17         NaN         NaN 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-18         NaN         NaN 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01
 0.10000E-19 0.40167E+01 0.49293E-01 0.26509E-04 0.40652E+01 0.26509E-04 0.40652E+01


==> fig/res_n80_ts0.000001_tf0.0001_bv_T1.txt <==
 0.10000E+02 0.72470E-05 0.40945E+01 0.72470E-05 0.40945E+01 0.72456E-05 0.40945E+01
 0.10000E+01 0.31885E-05 0.40680E+01 0.31889E-05 0.40680E+01 0.31887E-05 0.40680E+01
 0.10000E+00 0.31888E-05 0.40654E+01 0.31712E-05 0.40654E+01 0.31712E-05 0.40654E+01
 0.10000E-01 0.34047E-05 0.40652E+01 0.32905E-05 0.40652E+01 0.32906E-05 0.40652E+01
 0.10000E-02 0.40108E-05 0.40652E+01 0.33438E-05 0.40652E+01 0.33440E-05 0.40652E+01
 0.10000E-03 0.18691E-04 0.40652E+01 0.33534E-05 0.40652E+01 0.33535E-05 0.40652E+01
 0.10000E-04 0.17364E-03 0.40652E+01 0.33545E-05 0.40652E+01 0.33546E-05 0.40652E+01
 0.10000E-05 0.15609E-02 0.40651E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-06 0.12716E-01 0.40648E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-07 0.65555E-01 0.40628E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-08 0.12183E+00 0.40513E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-09 0.48954E+00 0.40068E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-10 0.72705E+00 0.39997E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-11 0.72721E+00 0.40090E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-12 0.73513E+00 0.38916E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-13 0.33674E+01 0.72875E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-14 0.73620E+00 0.38845E+01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-15         NaN         NaN 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-16         NaN         NaN 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-17         NaN         NaN 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-18         NaN         NaN 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01
 0.10000E-19 0.40270E+01 0.38803E-01 0.33546E-05 0.40652E+01 0.33547E-05 0.40652E+01


==> fig/res_tconv_n200_e1D-20_bv.txt <==
 0.10000E+00 0.22848E+00 0.15756E-10 0.11446E-02 0.22963E+00 0.11446E-02 0.22963E+00 0.74200E-04 0.22841E+00 0.74200E-04 0.22841E+00
 0.50000E-01 0.25251E+00 0.17413E-10 0.62054E-03 0.25313E+00 0.62054E-03 0.25313E+00 0.21010E-04 0.25249E+00 0.21010E-04 0.25249E+00
 0.25000E-01 0.25251E+00 0.17414E-10 0.30736E-03 0.25282E+00 0.30736E-03 0.25282E+00 0.53252E-05 0.25251E+00 0.53250E-05 0.25251E+00
 0.12500E-01 0.24938E+00 0.17197E-10 0.15106E-03 0.24953E+00 0.15106E-03 0.24953E+00 0.13267E-05 0.24937E+00 0.13266E-05 0.24937E+00
 0.62500E-02 0.25094E+00 0.17305E-10 0.75821E-04 0.25101E+00 0.75821E-04 0.25101E+00 0.34394E-06 0.25094E+00 0.34448E-06 0.25094E+00
 0.31250E-02 0.25251E+00 0.17415E-10 0.38103E-04 0.25255E+00 0.38103E-04 0.25255E+00 0.11626E-06 0.25251E+00 0.11842E-06 0.25251E+00
 0.15625E-02 0.25251E+00 0.17414E-10 0.19040E-04 0.25253E+00 0.19040E-04 0.25253E+00 0.82521E-07 0.25251E+00 0.85727E-07 0.25251E+00


==> fig/res_tconv_n200_e1D0_bv.txt <==
 0.10000E+00 0.13236E-02 0.27911E+00 0.13236E-02 0.27911E+00 0.13236E-02 0.27911E+00 0.84046E-04 0.27786E+00 0.84045E-04 0.27786E+00
 0.50000E-01 0.71753E-03 0.30780E+00 0.71753E-03 0.30780E+00 0.71753E-03 0.30780E+00 0.24280E-04 0.30715E+00 0.24280E-04 0.30715E+00
 0.25000E-01 0.35543E-03 0.30749E+00 0.35543E-03 0.30749E+00 0.35543E-03 0.30749E+00 0.62495E-05 0.30717E+00 0.62494E-05 0.30717E+00
 0.12500E-01 0.17468E-03 0.30351E+00 0.17468E-03 0.30351E+00 0.17468E-03 0.30351E+00 0.15893E-05 0.30336E+00 0.15891E-05 0.30336E+00
 0.62500E-02 0.87679E-04 0.30534E+00 0.87679E-04 0.30534E+00 0.87679E-04 0.30534E+00 0.47696E-06 0.30526E+00 0.47681E-06 0.30526E+00
 0.31250E-02 0.44062E-04 0.30721E+00 0.44062E-04 0.30721E+00 0.44062E-04 0.30721E+00 0.28179E-06 0.30717E+00 0.28172E-06 0.30717E+00
 0.15625E-02 0.22018E-04 0.30719E+00 0.22019E-04 0.30719E+00 0.22019E-04 0.30719E+00 0.26395E-06 0.30717E+00 0.26392E-06 0.30717E+00

